Randomized quasi-optimal local approximation spaces in time

We target time-dependent partial differential equations (PDEs) with heterogeneous coefficients in space and time. To tackle these problems, we construct reduced basis/ multiscale ansatz functions defined in space that can be combined with time stepping schemes within model order reduction or multiscale methods. To that end, we propose to perform several simulations of the PDE for few time steps in parallel starting at different, randomly drawn start points, prescribing random initial conditions; applying a singular value decomposition to a subset of the so obtained snapshots yields the reduced basis/ multiscale ansatz functions. This facilitates constructing the reduced basis/ multiscale ansatz functions in an embarrassingly parallel manner. In detail, we suggest using a data-dependent probability distribution based on the data functions of the PDE to select the start points. Each local in time simulation of the PDE with random initial conditions approximates a local approximation space in one time point that is optimal in the sense of Kolmogorov. The derivation of these optimal local approximation spaces which are spanned by the left singular vectors of a compact transfer operator that maps arbitrary initial conditions to the solution of the PDE in a later point of time, is one other main contribution of this paper. By solving the PDE locally in time with random initial conditions, we construct local ansatz spaces in time that converge provably at a quasi-optimal rate and allow for local error control. Numerical experiments demonstrate that the proposed method can outperform existing methods like the proper orthogonal decomposition even in a sequential setting and is well capable of approximating advection-dominated problems.

==> data_figures/1D_solutions_motivation.dat <==
0 0 0 0
0.01 0.0014798036153262032 2.168257236384974e-07 0.0005711417863343813
0.02 0.002959649389422425 4.3343745680664714e-07 0.0011423073246236712
0.03 0.0044395794509702125 6.496214202549824e-07 0.0017135203550625942
0.04 0.005919635868473884 8.651642569671973e-07 0.002284804594325268
0.05 0.007399860620171214 1.0798532427554346e-06 0.002856183723804311
0.060000000000000005 0.008880295563943258 1.293476496230598e-06 0.0034276813778492407
0.06999999999999999 0.010360982407223057 1.5058231879403277e-06 0.003999321132003922
0.08 0.011841962676902934 1.7166837484681038e-06 0.004571126491242851
0.09 0.013323277689240102 1.9258500752879598e-06 0.005143120878206016
0.09999999999999999 0.014804968519760296 2.1331157381705345e-06 0.005715327621432118
0.11 0.01628707597315918 2.338276182937616e-06 0.006287769943589924
0.12 0.017769640553201235 2.54112893336396e-06 0.006860470949707514
0.13 0.019252702432615856 2.741473791027018e-06 0.007433453615399203
0.14 0.020736301422990416 2.9391130329072182e-06 0.008006740775089916
0.15000000000000002 0.022220476944659995 3.1338516065436806e-06 0.008580355110236783
0.16 0.023705267996593535 3.325497322552668e-06 0.009154319137547745
0.17 0.025190713126276184 3.5138610443186806e-06 0.009728655197196973
0.18000000000000002 0.026676850399587525 3.6987568746708976e-06 0.010303385441036834
0.19 0.028163717370675447 3.880002339360651e-06 0.010878531820806253
0.2 0.029651351051825495 4.057418567158792e-06 0.011454116076335247
0.21000000000000002 0.03113978788332534 4.230830466395146e-06 0.012030159723745396
0.22 0.032629063703324176 4.400066897765766e-06 0.012606684043646106
0.23 0.03411921371768691 4.564960843237401e-06 0.013183710069326436
0.24000000000000002 0.03561027246984271 4.725349570882452e-06 0.013761258574942323
0.25 0.03710227381062791 4.881074795481693e-06 0.01433935006369897
0.26 0.038520250743164584 5.031982834736267e-06 0.0149180047560283
0.27 0.03978923476814961 5.1779247609347475e-06 0.015497242577761224
0.28 0.04090925523063742 5.318756547925612e-06 0.016077083148294587
0.29000000000000004 0.04188033916939942 5.4543392132500715e-06 0.016657545768752637
0.3 0.0427025112942351 5.5845389552950025e-06 0.017238649410142824
0.31 0.04337579396627617 5.709227285330673e-06 0.017820412701505823
0.32 0.043900207181283527 5.828281154302951e-06 0.018402853918059587
0.33 0.04427576855593698 5.941583074254947e-06 0.018985990969337292
0.34 0.04450249331711754 6.049021234258288e-06 0.019569841387319088
0.35000000000000003 0.044580394294182084 6.150489610739693e-06 0.020154422314557455
0.36000000000000004 0.04450948191423028 6.245888072094012e-06 0.020739750492296104
0.37 0.044289764200363596 6.3351224774805995e-06 0.021325842248582257
0.38 0.04392124677293636 6.418104769705579e-06 0.02191271348637222
0.39 0.043403932853798566 6.494753062098431e-06 0.022500379671630155
0.4 0.0427378232735305 6.564991719297284e-06 0.02308885582141991
0.41000000000000003 0.0419979166066273 6.628751431863273e-06 0.02367815649198985
0.42000000000000004 0.04125920980925835 6.685969284650453e-06 0.024268295766850634
0.43 0.04052169885851821 6.736588818863898e-06 0.02485928724484577
0.44 0.03978537889208542 6.780560087744901e-06 0.02545114402821499
0.45 0.03905024422291439 6.817839705828399e-06 0.026043878710650295
0.46 0.03831628835391841 6.848390891724194e-06 0.026637503365344647
0.47000000000000003 0.03758350399264387 6.872183504379855e-06 0.02723202953303326
0.48000000000000004 0.03685188306593553 6.889194072789674e-06 0.027827468210027483
0.49 0.036121416734593 6.899405819120508e-06 0.028423829836241133
0.5 0.03539209540801807 6.90280867523179e-06 0.02902112428320943
0.51 0.03466390875885316 6.899399292573615e-06 0.02961936084210029
0.52 0.0339368457376108 6.889181045453227e-06 0.0302185482117182
0.53 0.03321089458729403 6.872164027666873e-06 0.030818694486500466
0.54 0.03248604285800787 6.848365042500484e-06 0.03141980714450598
0.55 0.031762277421561784 6.817807586109186e-06 0.03202189303539646
0.56 0.031039584486063157 6.780521824292222e-06 0.03262495836841017
0.5700000000000001 0.030317949610501903 6.736544562686335e-06 0.03322900870032818
0.5800000000000001 0.02959735771932611 6.685919210407157e-06 0.03383404892343317
0.59 0.028877793117008946 6.628695737174671e-06 0.03444008325346077
0.6 0.02815923950260666 6.564930623965146e-06 0.035047115217543716
0.61 0.027441679984307965 6.494686807238417e-06 0.035605147558842976
0.62 0.02672509709397474 6.418033616795656e-06 0.03606418180811612
0.63 0.026009472801674188 6.335046707329107e-06 0.03642421785627861
0.64 0.02529478853020249 6.2458079837314284e-06 0.03668525386201343
0.65 0.024581025169600163 6.150405520238504e-06 0.03684728624467934
0.66 0.023868163091659088 6.048933473485581e-06 0.03691030967921219
0.67 0.023156182164421436 5.941491989562674e-06 0.03687431709301942
0.68 0.02244506176667059 5.8281871051610435e-06 0.03673929966486783
0.6900000000000001 0.021734780802414144 5.709130642908363e-06 0.03650524682576473
0.7000000000000001 0.021025317715359183 5.584440100995991e-06 0.03617214626183265
0.7100000000000001 0.02031665050337996 5.454238537207295e-06 0.03573998391917761
0.72 0.019608756732978155 5.3186544474615695e-06 0.035208744010751254
0.73 0.0189016135537358 5.177821638993438e-06 0.03457840902520676
0.74 0.018195197712761162 5.0318790982929585e-06 0.03384895973774889
0.75 0.01748948556912764 4.880970853936772e-06 0.0330203752229782
0.76 0.01678445310830596 4.72524583444571e-06 0.03209263286972959
0.77 0.016080075956589782 4.564857721309124e-06 0.03106570839790534
0.78 0.015376329395514953 4.399964797321016e-06 0.02993957587730283
0.79 0.014673188376272607 4.230729790377618e-06 0.02871420774843712
0.8 0.013970627534116315 4.0573197128905844e-06 0.027389574845358502
0.81 0.013268621202763503 3.879905696974216e-06 0.026015646503770827
0.8200000000000001 0.012567143428791356 3.6986628255693704e-06 0.02464239100420076
0.8300000000000001 0.011866167986027434 3.513769959670659e-06 0.02326977601616258
0.8400000000000001 0.011165668389935221 3.325409561827381e-06 0.02189776870926322
0.85 0.010465617911994903 3.133767516092339e-06 0.02052633578099772
0.86 0.009765989594079484 2.9390329445961217e-06 0.019155443484540756
0.87 0.00906675626282665 2.741398020927838e-06 0.017785057656534643
0.88 0.008367890544006497 2.541057780506352e-06 0.01641514374487384
0.89 0.007669364876885466 2.3382099281290937e-06 0.015045666836486277
0.9 0.006971151528586677 2.1330546428882538e-06 0.013676591685111684
0.91 0.006273222608446974 1.9257943806467924e-06 0.012307882739077132
0.92 0.005575550082370907 1.716633674269074e-06 0.010939504169070021
0.93 0.004878105787181942 1.5057789318031604e-06 0.009571419895908748
0.9400000000000001 0.0041808614449711685 1.293438232813809e-06 0.008203593618311258
0.9500000000000001 0.00348378867744376 1.0798211230670377e-06 0.0068359888406617315
0.9600000000000001 0.002786859020263469 8.651384077687438e-07 0.005468568900775596
0.97 0.002090043937395477 6.496019435613019e-07 0.004101296997663212
0.98 0.001393314835447758 4.334244294832376e-07 0.002734136219292227
0.99 0.000696643078011393 2.1681919709817552e-07 0.001367049570349124
1 0 0 0


==> data_figures/SPE10_compare_POD_random.dat <==
0.0 4.0168464997078957e-16 1.4047121848468931e-14
0.02 1.5313362381680451e-12 2.7683427550860553e-10
0.04 4.254660504880993e-12 7.276850978161573e-08
0.06 5.206877720438443e-12 2.0899314110344855e-06
0.08 8.821641915604511e-12 1.593090772548841e-05
0.1 3.4485119073323146e-11 3.750881387852018e-05
0.12 1.0459743437707081e-10 2.5370105733268677e-05
0.14 1.5904156392355858e-10 3.759953138982666e-05
0.16 2.892570414799881e-11 3.4177627655056606e-05
0.18 1.7831052341819145e-10 2.5207264539465448e-05
0.2 2.7664845621344156e-10 1.774875708519059e-05
0.22 2.857228804540934e-10 1.3004397440531686e-05
0.24 7.531526000480202e-10 1.0215092579472464e-05
0.26 6.782039907135884e-10 8.548770105777959e-06
0.28 1.0459966989421567e-09 7.507672345465714e-06
0.3 1.6498611216212251e-09 6.8335805457978925e-06
0.32 1.6983114481750437e-09 6.3862084012690425e-06
0.34 1.2608916188093454e-09 6.081899820939837e-06
0.36 1.2945165248492915e-09 5.868063041338098e-06
0.38 2.239761079223861e-09 5.711307777369523e-06
0.4 3.28710712649409e-09 5.590629791542665e-06
0.42 4.0959175260822795e-09 5.492990375373147e-06
0.44 4.581925653124563e-09 5.410390413686634e-06
0.46 4.7612267567083015e-09 5.33796704543634e-06
0.48 4.693513551976011e-09 5.272782522672956e-06
0.5 4.450754880012751e-09 5.213067083310362e-06
0.52 4.100056506770962e-09 5.157751721515386e-06
0.54 3.6960002266851387e-09 5.106182654620832e-06
0.56 3.278810178399593e-09 5.057948317750347e-06
0.58 2.8756007938857205e-09 5.012775514675415e-06
0.6 2.502889428195633e-09 4.970467838676067e-06
0.62 2.169322218508261e-09 4.9308697970364505e-06
0.64 1.8780930942527026e-09 4.893846465771462e-06
0.66 1.6288673998218654e-09 4.859272439246108e-06
0.68 1.4191968304434424e-09 4.827026258937861e-06
0.7000000000000001 1.2454920789926352e-09 4.796987998088477e-06
0.72 1.1036579774184715e-09 4.769038593094988e-06
0.74 9.894770466604705e-10 4.743060078746402e-06
0.76 8.988414855701318e-10 4.718936231263805e-06
0.78 8.278890116258927e-10 4.6965533358269336e-06
0.8 7.730965247682369e-10 4.67580092475746e-06
0.8200000000000001 7.313326157866725e-10 4.656572411209249e-06
0.84 6.998982663160416e-10 4.638765587431408e-06
0.86 6.765290400018789e-10 4.622282983902311e-06
0.88 6.593770183219669e-10 4.607032098991255e-06
0.9 6.469689761535334e-10 4.592925515584827e-06
0.92 6.381509771058455e-10 4.57988092247616e-06
0.9400000000000001 6.320333885335864e-10 4.56782105976635e-06
0.96 6.27939932830337e-10 4.556673604451884e-06
0.98 6.253532700578658e-10 4.546371011226836e-06
1.0 2.1821619452849513e-12 0.0028335368879393776
1.02 3.04224274386298e-12 0.0008635988217720615
1.04 3.7931735854112584e-12 0.0002853021437461818
1.06 4.45501173160597e-12 0.0001008004346185582
1.08 5.044348556757967e-12 4.038357238689975e-05
1.1 5.568055468704105e-12 2.027720576736853e-05
1.12 6.049848609150734e-12 1.3857309303385135e-05
1.1400000000000001 6.4506681018563085e-12 1.1778526014433899e-05
1.16 6.784090625019798e-12 1.0974361018581395e-05
1.18 7.096610032153886e-12 1.0588203728217264e-05
1.2 7.363309513588634e-12 1.0373333004458264e-05
1.22 7.597438115900238e-12 1.0243130647583043e-05
1.24 7.805647505503324e-12 1.0159934393202956e-05
1.26 7.981748298004166e-12 1.0104705788877363e-05
1.28 8.132995762012378e-12 1.0066904934204018e-05
1.3 8.262381555435251e-12 1.0040356605450935e-05
1.32 8.372597886325255e-12 1.0021294532145244e-05
1.34 8.468171314618981e-12 1.000734606497374e-05
1.36 8.55120888557309e-12 9.996973496153949e-06
1.3800000000000001 8.621403207214282e-12 9.989154177957255e-06
1.4000000000000001 8.679612354459014e-12 9.983191653528502e-06
1.42 8.728870550291178e-12 9.978601169013004e-06
1.44 8.771159162548652e-12 9.975038580441595e-06
1.46 8.807142929616939e-12 9.972255189294142e-06
1.48 8.838265559313537e-12 9.970068415922624e-06
1.5 8.864720997197109e-12 9.96834235264375e-06
1.52 8.887084540158816e-12 9.96697460697997e-06
1.54 8.90619118310576e-12 9.965887230361786e-06
1.56 8.92031740685855e-12 9.965020350119653e-06
1.58 8.932892637808099e-12 9.964327625624799e-06
1.6 8.942884005417036e-12 9.963772956273129e-06
1.62 8.951599572205035e-12 9.963328062310574e-06
1.6400000000000001 8.958773097717001e-12 9.962970686446987e-06
1.6600000000000001 8.96501003207237e-12 9.962683240888492e-06
1.68 8.970176368839375e-12 9.962451780555046e-06
1.7 8.974016640087571e-12 9.962265215982787e-06
1.72 8.977455471777196e-12 9.962114706623439e-06
1.74 8.97997468553574e-12 9.961993189540645e-06
1.76 8.982672611539653e-12 9.961895011410462e-06
1.78 8.984838821719413e-12 9.96181563991321e-06
1.8 8.986375551977586e-12 9.96175143611006e-06
1.82 8.98793124740513e-12 9.961699474908258e-06
1.84 8.989231446325523e-12 9.96165740226425e-06
1.86 8.990360700678076e-12 9.961623321736689e-06
1.8800000000000001 8.991142862455123e-12 9.961595704438707e-06
1.9000000000000001 8.99189449270964e-12 9.961573316754951e-06
1.92 8.99246339196504e-12 9.961555162373278e-06
1.94 8.993244407273805e-12 9.961540436486192e-06
1.96 8.993576781762268e-12 9.961528488239107e-06
1.98 8.993486502672597e-12 9.961518791316448e-06
2.0 8.993569083256136e-12 9.961510919565293e-06
2.02 8.994047915176242e-12 9.961504528132266e-06
2.04 8.99417508403711e-12 9.961499337569572e-06
2.06 8.994081544703025e-12 9.961495121444198e-06
2.08 8.99457374912449e-12 9.961491696233508e-06
2.1 8.994772345555848e-12 9.961488913141416e-06
2.12 8.995066107940751e-12 9.961486651512169e-06
2.14 8.995483033378704e-12 9.961484813270166e-06
2.16 8.995104308121517e-12 9.961483319113496e-06
2.18 8.994969578386212e-12 9.961482104394094e-06
2.2 8.994772025566212e-12 9.961481116772193e-06
2.22 8.994857998328984e-12 9.96148031369826e-06
2.24 8.995308066134367e-12 9.961479660607106e-06
2.2600000000000002 8.995342549181924e-12 9.96147912942891e-06
2.2800000000000002 8.995314517803324e-12 9.961478697471416e-06
2.3000000000000003 8.995039647819523e-12 9.961478346117279e-06
2.32 8.995107818505442e-12 9.961478060297366e-06
2.34 8.995074043172016e-12 9.961477827750616e-06
2.36 8.995090626137593e-12 9.961477638598112e-06
2.38 8.995369978130208e-12 9.96147748468201e-06
2.4 8.994957497292667e-12 9.96147735949384e-06
2.42 8.994860357718344e-12 9.961477257582824e-06
2.44 8.994634892808999e-12 9.961477174678644e-06
2.46 8.994833345627138e-12 9.961477107192018e-06
2.48 8.994122819293042e-12 9.961477052276483e-06
2.5 8.993931095582394e-12 9.961477007632016e-06
2.52 8.994485794089653e-12 9.9614769712595e-06
2.54 8.994662402518294e-12 9.961476941686035e-06
2.56 8.994320862629104e-12 9.961476917627172e-06
2.58 8.994774539597402e-12 9.961476897940995e-06
2.6 8.99466900584701e-12 9.961476882012217e-06
2.62 8.994557684156519e-12 9.961476868987559e-06
2.64 8.994663366924225e-12 9.961476858434247e-06
2.66 8.994682842800945e-12 9.961476849858487e-06
2.68 8.994676212833206e-12 9.961476842885497e-06
2.7 8.994712981459903e-12 9.961476837138198e-06
2.72 8.994574040298687e-12 9.961476832475336e-06
2.74 8.994822202822564e-12 9.961476828710434e-06
2.7600000000000002 8.994863264216705e-12 9.961476825687636e-06
2.7800000000000002 8.994997962412001e-12 9.961476823167908e-06
2.8000000000000003 8.994737858084457e-12 9.961476821142657e-06
2.82 8.994792726895687e-12 9.961476819470267e-06
2.84 8.994846092447547e-12 9.961476818142617e-06
2.86 8.994573981438119e-12 9.96147681704264e-06
2.88 8.99436297942595e-12 9.961476816102327e-06
2.9 8.994634771187817e-12 9.961476815396945e-06
2.92 8.99447087504349e-12 9.961476814776354e-06
2.94 8.994772535848906e-12 9.961476814297825e-06
2.96 8.995126618548616e-12 9.961476813896927e-06
2.98 8.995265591055207e-12 9.961476813551833e-06
3.0 7.598972831666228e-12 0.0041220171097829765
3.02 6.917227618706442e-12 0.0009003481077670299
3.04 6.0643080011016e-12 0.000231209768191866
3.06 5.231611215524661e-12 7.024149829954339e-05
3.08 4.564042674138205e-12 3.0287833850868426e-05
3.1 4.314101090111541e-12 1.7266369249884917e-05
3.12 3.900793148748377e-12 1.2709495200671633e-05
3.14 3.5384529245654044e-12 1.1294752282806933e-05
3.16 2.7264465852536226e-12 1.0899679409504595e-05
3.18 2.246278811519439e-12 1.0798270627919807e-05
3.2 2.0999093435214997e-12 1.077589047023352e-05
3.22 2.3114214560465936e-12 1.0772710927954579e-05
3.24 1.834582650259525e-12 1.0772927985007618e-05
3.2600000000000002 1.8130382977303434e-12 1.0772935552561208e-05
3.2800000000000002 2.2710251135351982e-12 1.077229938863665e-05
3.3000000000000003 2.214813539107004e-12 1.0771252203281053e-05
3.3200000000000003 1.8134087716497206e-12 1.077005586588201e-05
3.34 1.5330647492979747e-12 1.0768881675220355e-05
3.36 1.5390128989762804e-12 1.0767818529089845e-05
3.38 1.646761935867777e-12 1.0766901392967705e-05
3.4 1.7109909136460625e-12 1.0766134657110039e-05
3.42 1.7082895054618684e-12 1.0765507328212023e-05
3.44 1.660279957598435e-12 1.0765001952197777e-05
3.46 1.5925830172284332e-12 1.076459949985312e-05
3.48 1.5203607563376612e-12 1.076428184399776e-05
3.5 1.454681924718052e-12 1.0764032865818808e-05
3.52 1.4006478210256204e-12 1.0763838810431679e-05
3.54 1.3588644635662452e-12 1.0763688253538481e-05
3.56 1.3292423201784014e-12 1.0763571886272501e-05
3.58 1.3090149348261737e-12 1.076348222807581e-05
3.6 1.2959525096105713e-12 1.0763413331772165e-05
3.62 1.2883795386548362e-12 1.0763360508590401e-05
3.64 1.2843559718376333e-12 1.076332008601718e-05
3.66 1.282574692692809e-12 1.0763289203513803e-05
3.68 1.2824330990771033e-12 1.076326564268119e-05
3.7 1.2826262356081194e-12 1.0763247689344934e-05
3.72 1.2826872648656942e-12 1.0763234023058671e-05
3.74 1.283300779618236e-12 1.0763223629510928e-05
3.7600000000000002 1.2842423288385978e-12 1.0763215731179535e-05
3.7800000000000002 1.284661314451534e-12 1.0763209732989292e-05
3.8000000000000003 1.2860700005633348e-12 1.0763205180538662e-05
3.8200000000000003 1.2865335032837045e-12 1.076320172713683e-05
3.84 1.2866856498161433e-12 1.0763199108631163e-05
3.86 1.2865770744069903e-12 1.076319712393375e-05
3.88 1.2858408605029556e-12 1.0763195620068768e-05
3.9 1.2864774900980707e-12 1.0763194480894913e-05
3.92 1.2867762159616553e-12 1.0763193618306455e-05
3.94 1.2863615447988275e-12 1.0763192965246235e-05
3.96 1.286357288124707e-12 1.0763192470846246e-05
3.98 1.2866301781785484e-12 1.0763192096696277e-05
4.0 1.2868929337805546e-12 1.0763191813470186e-05
4.0200000000000005 1.2865640703590168e-12 1.0763191599249568e-05
4.04 1.2876001995114687e-12 1.076319143730077e-05
4.0600000000000005 1.2876867629124413e-12 1.0763191314654662e-05
4.08 1.2872822150538753e-12 1.0763191221905897e-05
4.1 1.28714981042002e-12 1.0763191151749874e-05
4.12 1.28771239186795e-12 1.0763191098808995e-05
4.14 1.2872000865276137e-12 1.0763191058616876e-05
4.16 1.2872463880802881e-12 1.076319102829965e-05
4.18 1.2874630289898087e-12 1.076319100539161e-05
4.2 1.287202143705638e-12 1.0763190987984093e-05
4.22 1.2879041494761468e-12 1.0763190974922217e-05
4.24 1.2877669888925943e-12 1.0763190965024022e-05
4.26 1.2875984306554645e-12 1.0763190957456523e-05
4.28 1.2875968433694827e-12 1.0763190951803015e-05
4.3 1.2873442919251862e-12 1.0763190947565077e-05
4.32 1.2874712348361835e-12 1.0763190944252604e-05
4.34 1.2870096956822362e-12 1.0763190941823223e-05
4.36 1.287042666414991e-12 1.0763190939994019e-05
4.38 1.2872928982827287e-12 1.0763190938606314e-05
4.4 1.2879289435090079e-12 1.0763190937502004e-05
4.42 1.2877508718984469e-12 1.0763190936797106e-05
4.44 1.2875228358797739e-12 1.0763190936141179e-05
4.46 1.2872676499707115e-12 1.07631909356658e-05
4.48 1.2868715357046108e-12 1.0763190935314009e-05
4.5 1.2867615561847074e-12 1.0763190935069106e-05
4.5200000000000005 1.2870423635812825e-12 1.0763190934858575e-05
4.54 1.2878406957151407e-12 1.0763190934686742e-05
4.5600000000000005 1.2876657368544918e-12 1.0763190934631187e-05
4.58 1.2875559562724784e-12 1.0763190934532787e-05
4.6000000000000005 1.2873066427495535e-12 1.0763190934430408e-05
4.62 1.287476827072693e-12 1.0763190934396154e-05
4.64 1.286951247918011e-12 1.0763190934399363e-05
4.66 1.2873946568581527e-12 1.0763190934355371e-05
4.68 1.2874133274397476e-12 1.0763190934364817e-05
4.7 1.2873952301556835e-12 1.0763190934296238e-05
4.72 1.2871024703985256e-12 1.0763190934289064e-05
4.74 1.2875951966986373e-12 1.076319093421728e-05
4.76 1.287736529692709e-12 1.0763190934320485e-05
4.78 1.287734032400654e-12 1.0763190934255962e-05
4.8 1.2874470685682554e-12 1.0763190934243612e-05
4.82 1.2878384743440177e-12 1.0763190934246661e-05
4.84 1.2873785004711873e-12 1.0763190934301003e-05
4.86 1.2870321926501657e-12 1.0763190934259687e-05
4.88 1.2872812234588162e-12 1.0763190934268594e-05
4.9 1.2871522842296347e-12 1.0763190934297036e-05
4.92 1.2874431680323934e-12 1.0763190934257884e-05
4.94 1.2878130320482728e-12 1.0763190934276368e-05
4.96 1.2880254875810818e-12 1.076319093419375e-05
4.98 1.2879030224509457e-12 1.0763190934218103e-05
5.0 1.287533298299297e-12 1.0763190934267893e-05
5.0200000000000005 1.2876909280108422e-12 1.0763190934266041e-05
5.04 1.2871785921805891e-12 1.0763190934234095e-05
5.0600000000000005 1.2875285070812479e-12 1.0763190934295284e-05
5.08 1.2875501563638607e-12 1.0763190934256885e-05
5.1000000000000005 1.2880920375945676e-12 1.076319093419447e-05
5.12 1.2881722870075945e-12 1.0763190934332887e-05
5.14 1.2884360510754552e-12 1.0763190934218086e-05
5.16 1.2882403249230544e-12 1.0763190934239599e-05
5.18 1.2879554002181292e-12 1.0763190934223286e-05
5.2 1.2882958981238574e-12 1.0763190934257713e-05
5.22 1.2878648772058414e-12 1.0763190934238797e-05
5.24 1.2875683618418819e-12 1.0763190934294873e-05
5.26 1.287642822958939e-12 1.0763190934273288e-05
5.28 1.2876206570445537e-12 1.0763190934212607e-05
5.3 1.2877508756215373e-12 1.0763190934224349e-05
5.32 1.2880282266888753e-12 1.076319093424773e-05
5.34 1.2877291661766804e-12 1.076319093425736e-05
5.36 1.2875216464074606e-12 1.0763190934252379e-05
5.38 1.2872406246538286e-12 1.076319093426144e-05
5.4 1.2871969376068988e-12 1.0763190934232738e-05
5.42 1.2870716851181773e-12 1.076319093422411e-05
5.44 1.2872709712786275e-12 1.0763190934239463e-05
5.46 1.2871104049028083e-12 1.0763190934225983e-05
5.48 1.2870985212102076e-12 1.0763190934209083e-05
5.5 1.2873218895263099e-12 1.0763190934247749e-05
5.5200000000000005 1.7494563692963716e-12 0.003309782586010566
5.54 2.180629457793845e-12 0.0015345354061613357
5.5600000000000005 2.6295908628400524e-12 0.0006899135698424971
5.58 5.276042128372086e-12 0.0003295395602014207
5.6000000000000005 4.744846210673085e-11 0.00017473810202914148
5.62 2.4772605097185907e-10 0.00010145440725099063
5.64 5.916745244159509e-10 6.279203412233934e-05
5.66 4.5099493125880496e-10 4.128638578083313e-05
5.68 8.283733955637225e-10 2.9259871453361837e-05
5.7 7.450369750102287e-10 2.2682740842436365e-05
5.72 1.5649944635283774e-09 1.922113540044916e-05
5.74 1.5505569665622721e-09 1.7476840023728308e-05
5.76 2.1554197103356556e-09 1.6630802317697703e-05
5.78 4.103194166144597e-09 1.6227853419305838e-05
5.8 5.346325964058624e-09 1.602666591728927e-05
5.82 5.093896836599106e-09 1.590264174835369e-05
5.84 6.10845998161519e-09 1.5791776742205333e-05
5.86 1.2826161039444822e-08 1.5660453191933812e-05
5.88 2.3907103470065692e-08 1.5489747583470637e-05
5.9 3.7923854283027876e-08 1.5267453516712118e-05
5.92 5.387912818574274e-08 1.498416982103704e-05
5.94 7.083069430793133e-08 1.4631585164051064e-05
5.96 8.786941474711096e-08 1.4202029010365273e-05
5.98 1.0414744564537023e-07 1.3688827973938826e-05
6.0 1.1890741639180261e-07 1.3087209167050163e-05
6.0200000000000005 1.3150932641569606e-07 1.2395532463979523e-05
6.04 1.414571460928125e-07 1.1616579106744807e-05
6.0600000000000005 1.4842418266415923e-07 1.0758545409923604e-05
6.08 1.5227201972511663e-07 9.835372696660161e-06
6.1000000000000005 1.5305548943773047e-07 8.866161312093137e-06
6.12 1.5100763825091748e-07 7.87367588031286e-06
6.140000000000001 1.4650391816547066e-07 6.882262804394904e-06
6.16 1.4001140775845288e-07 5.9157258209177806e-06
6.18 1.3203333276953247e-07 4.995743714604177e-06
6.2 1.2305945550667698e-07 4.141293452379679e-06
6.22 1.1352953190301024e-07 3.369398190936347e-06
6.24 1.0381223405725188e-07 2.697477362989742e-06
6.26 9.419793805272783e-08 2.1474141567900527e-06
6.28 8.490164371023589e-08 1.7494223171287423e-06
6.3 7.607192124825616e-08 1.5356074230033226e-06
6.32 6.780247104992059e-08 1.509727033348064e-06
6.34 6.014395594008637e-08 1.6251359184959248e-06
6.36 5.3114763024236865e-08 1.8164341616209427e-06
6.38 4.6710097274379965e-08 2.035712178694262e-06
6.4 4.09092835766793e-08 2.2567413958592606e-06
6.42 3.568141147894495e-08 2.4669577718584235e-06
6.44 3.098956761912559e-08 2.660979714881445e-06
6.46 2.679393026583116e-08 2.8370342735492194e-06
6.48 2.305398159936365e-08 2.995140542960055e-06
6.5 1.9730061765677535e-08 3.136187091126305e-06
6.5200000000000005 1.678445248697094e-08 3.2614544067533634e-06
6.54 1.4182149097008801e-08 3.372363495349575e-06
6.5600000000000005 1.1891463860032793e-08 3.4703430146255262e-06
6.58 9.884607212138896e-09 3.556760381469396e-06
6.6000000000000005 8.138420111454555e-09 3.632888197898297e-06
6.62 6.635492770242354e-09 3.6998904218640937e-06
6.640000000000001 5.365964734206931e-09 3.758819588117248e-06
6.66 4.330124265242301e-09 3.8106201022641263e-06
6.68 3.5405841323099802e-09 3.856134717638384e-06
6.7 3.018264933189699e-09 3.89611250591353e-06
6.72 2.771721005606237e-09 3.931217330651783e-06
6.74 2.767215650598847e-09 3.962036253029177e-06
6.76 2.93071911134643e-09 3.9890875513614805e-06
6.78 3.185343089970529e-09 4.012828195713909e-06
6.8 3.4765400164476304e-09 4.033660693912058e-06
6.82 3.772616231651531e-09 4.0519393056178e-06
6.84 4.057040674321905e-09 4.067975627382077e-06
6.86 4.321962965534297e-09 4.0820435958120165e-06
6.88 4.564260136322801e-09 4.094383938787306e-06
6.9 4.7833360418868315e-09 4.105208133127269e-06
6.92 4.979917169888785e-09 4.114701907752728e-06
6.94 5.155391552159996e-09 4.1230283426684876e-06
6.96 5.311440383291939e-09 4.130330602918831e-06
6.98 5.449833068690306e-09 4.1367343528383625e-06
7.0 5.572312724668529e-09 4.142349879787514e-06
7.0200000000000005 5.680536979043871e-09 4.147273965905192e-06
7.04 5.776045947367109e-09 4.151591533499586e-06
7.0600000000000005 5.860250559277162e-09 4.155377093544496e-06
7.08 5.934429613306513e-09 4.158696015513897e-06
7.1000000000000005 5.999734834628776e-09 4.161605648025532e-06
7.12 6.0571979955376355e-09 4.164156299500408e-06
7.140000000000001 6.107739424188659e-09 4.166392100001094e-06
7.16 6.152176875638212e-09 4.168351759714033e-06
7.18 6.191236627643787e-09 4.170069232862627e-06
7.2 6.2255614370883465e-09 4.171574301676861e-06
7.22 6.25571962794796e-09 4.172893086918229e-06
7.24 6.282213117729815e-09 4.1740485001222035e-06
7.26 6.305484685984825e-09 4.17506063430883e-06
7.28 6.325924918145815e-09 4.175947114082329e-06
7.3 6.343877154659956e-09 4.176723395698452e-06
7.32 6.359643933837711e-09 4.17740303501337e-06
7.34 6.373491337436986e-09 4.177997920531149e-06
7.36 6.385654031190168e-09 4.17851847853922e-06
7.38 6.396337053188713e-09 4.178973853273036e-06
7.4 6.405721842281335e-09 4.1793720647037426e-06
7.42 6.413967290438675e-09 4.179720145166725e-06
7.44 6.421212549230585e-09 4.180024262039236e-06
7.46 6.427580272517887e-09 4.18028982474304e-06
7.48 6.433178261499642e-09 4.1805215769303644e-06
7.5 6.438100997441185e-09 4.180723678829545e-06
7.5200000000000005 0.0022240202503535744 0.0013486518179078582
7.54 0.0012319068120662479 0.0007245155997936601
7.5600000000000005 0.000579520186078999 0.0003550763851675217
7.58 0.0002686857435155997 0.00017226274109760138
7.6000000000000005 0.00012669222187843143 8.449599785248564e-05
7.62 6.086496833355617e-05 4.299105857995358e-05
7.640000000000001 2.9669272775887734e-05 2.368271813552643e-05
7.66 1.4631700498593655e-05 1.4934467989661714e-05
7.68 7.298296410247249e-06 1.0987731148498641e-05
7.7 3.692037454729555e-06 9.031456461654076e-06
7.72 1.9057406526903927e-06 7.865423315603301e-06
7.74 1.0135438455377046e-06 7.048866956504061e-06
7.76 5.62373118309812e-07 6.426933592371646e-06
7.78 3.2936197057649876e-07 5.939001711493963e-06
7.8 2.0471311156018153e-07 5.554443836928705e-06
7.82 1.3454865538807713e-07 5.252847021113708e-06
7.84 9.259433381231057e-08 5.018213519419845e-06
7.86 6.598634839197658e-08 4.837310629935813e-06
7.88 4.825423707839381e-08 4.699147902558574e-06
7.9 3.5973788483149076e-08 4.594701386895721e-06
7.92 2.7215909490674888e-08 4.516663298121489e-06
7.94 2.0826566489398503e-08 4.459185932511463e-06
7.96 1.608015320532899e-08 4.417632941225722e-06
7.98 1.250235357057794e-08 4.388353118491215e-06
8.0 0.8147126011128121 0.0003315615333068729
8.02 0.829765601677796 7.83580467555645e-05
8.040000000000001 0.8400771930268084 2.4771314389614752e-05
8.06 0.8468872000847926 7.267493574720499e-06
8.08 0.8513126507784587 4.6824034038678e-06
8.1 0.8541516658069845 3.050938042847006e-06
8.120000000000001 0.8559514711807511 1.8532662238520079e-06
8.14 0.8570800918577152 1.1712420555318654e-06
8.16 0.8577809006865916 8.288903093550165e-07
8.18 0.8582122676215669 6.663348322947076e-07
8.2 0.8584757259905007 5.896152316868626e-07
8.22 0.8586355126993838 5.527676100364533e-07
8.24 0.8587318027285968 5.347360434570783e-07
8.26 0.8587894754139227 5.257870833979889e-07
8.28 0.8588238087304505 5.212926150667032e-07
8.3 0.8588441172458721 5.190066946496612e-07
8.32 0.8588560443912686 5.178266078803134e-07
8.34 0.8588629904006659 5.172064852660449e-07
8.36 0.8588669934874855 5.16873830447603e-07
8.38 0.8588692693991339 5.166912076937044e-07
8.4 0.8588705396551789 5.165884068593529e-07
8.42 0.8588712301363682 5.165290012936249e-07
8.44 0.8588715906613474 5.164937483981693e-07
8.46 0.8588717666793695 5.164722747772895e-07
8.48 0.8588718420806283 5.164588632106303e-07
8.5 0.8588718646578599 5.164502883203501e-07
8.52 0.8588718611859012 5.164446863522725e-07
8.540000000000001 0.8588718463110635 5.164409542486732e-07
8.56 0.8588718277625111 5.164384238491986e-07
8.58 0.8588718093871524 5.164366811393425e-07
8.6 0.8588717929019163 5.164354642295346e-07
8.620000000000001 0.8588717788941223 5.164346041360406e-07
8.64 0.8588717673841004 5.16433989815163e-07
8.66 0.8588717581346376 5.164335470152546e-07
8.68 0.8588717508158566 5.164332252919069e-07
8.700000000000001 0.8588717450887325 5.164329900061818e-07
8.72 0.8588717406435034 5.164328169504185e-07
8.74 0.8588717372141769 5.164326890435508e-07
8.76 0.8588717345807576 5.164325941652587e-07
8.78 0.8588717325656076 5.164325235237939e-07
8.8 0.8588717310277234 5.164324707816507e-07
8.82 0.8588717298565135 5.164324312945554e-07
8.84 0.8588717289659976 5.164324017236412e-07
8.86 0.8588717282897622 5.164323794950945e-07
8.88 0.858871727776758 5.164323628133886e-07
8.9 0.8588717273878692 5.164323502230927e-07
8.92 0.8588717270932568 5.164323407566984e-07
8.94 0.8588717268701515 5.164323336458344e-07
8.96 0.8588717267012789 5.164323282855412e-07
8.98 0.8588717265734963 5.1643232421416e-07
9.0 0.8588717264768235 5.164323211328414e-07
9.02 0.8994066072977509 0.0002578248345976133
9.040000000000001 0.9260749702737171 0.00016036135001465341
9.06 0.94476587344261 0.00010349307965859861
9.08 0.9577900325131453 5.4425002439715484e-05
9.1 0.9664702994078835 5.87387025679076e-05
9.120000000000001 0.9715341367353822 6.23219764730215e-05
9.14 0.9732187697878866 5.7102599588951815e-05
9.16 0.9712688070429522 4.8308103005440046e-05
9.18 0.9648724128553985 3.914803146136979e-05
9.200000000000001 0.9525695589090175 3.100048368599574e-05
9.22 0.9322034265085223 2.4338649233851138e-05
9.24 0.9010629002128471 1.9227649399890193e-05
9.26 0.856436557967787 1.552405677975011e-05
9.28 0.7967180097933734 1.2939191784123544e-05
9.3 0.7227728052904717 1.1099517533301147e-05
9.32 0.6386610937903205 9.660141995641293e-06
9.34 0.5508399322956553 8.401605564259984e-06
9.36 0.46612245178874884 7.238150113516803e-06
9.38 0.3897532388252077 6.164284855071775e-06
9.4 0.32462377263888137 5.199931072783993e-06
9.42 0.27154497638364666 4.360849185644111e-06
9.44 0.22993984311832627 3.6505112718208e-06
9.46 0.19847531182231765 3.0620414947210533e-06
9.48 0.17548603153306785 2.582565710000359e-06
9.5 0.15923504604426195 2.196861166907877e-06
9.52 0.1480882032050339 1.8896721820675267e-06
9.540000000000001 0.14063448412680196 1.646934649402231e-06
9.56 0.13574778016288583 1.4563000201153625e-06
9.58 0.13258883816924302 1.3072664341905703e-06
9.6 0.1305654511949533 1.1911099900240265e-06
9.620000000000001 0.1292762768726688 1.1007218355124249e-06
9.64 0.12845685465796736 1.0304047186852423e-06
9.66 0.1279361317164921 9.756572693150841e-07
9.68 0.12760476573975288 9.329635721138856e-07
9.700000000000001 0.12739335149421738 8.99600193988268e-07
9.72 0.12725800000617024 8.734682503492935e-07
9.74 0.1271709994901852 8.529535920489538e-07
9.76 0.12711484985393007 8.368144718456604e-07
9.78 0.12707848357831122 8.240936638028937e-07
9.8 0.12705488313324698 8.140509599122204e-07
9.82 0.12703958265524143 8.061118872360664e-07
9.84 0.12702972664337314 7.998289445959088e-07
9.86 0.12702347852832122 7.948523194232976e-07
9.88 0.12701964870276905 7.909077076278904e-07
9.9 0.12701746016733795 7.877794375037714e-07
9.92 0.12701640051031793 7.852975574297295e-07
9.94 0.12701612811044888 7.833278994154246e-07
9.96 0.1270164124544344 7.817643903286008e-07
9.98 0.12701709596868985 7.805230725794025e-07
10.0 0.12701806946018424 7.79537433365691e-07


==> data_figures/SPE10_compare_POD_random_10.dat <==
0.0 3.8915087914461033e-16 1.4047121848468931e-14
0.02 2.4049198523767764e-12 2.7683427550860553e-10
0.04 7.89664056183215e-12 7.276850978161573e-08
0.06 9.329819623953683e-12 2.0899314110344855e-06
0.08 9.242298248641204e-12 1.593090772548841e-05
0.1 1.1121177714806009e-11 3.750881387852018e-05
0.12 1.603294723893123e-11 2.5370105733268677e-05
0.14 2.2339714484123668e-11 3.759953138982666e-05
0.16 2.2364211073984005e-11 3.4177627655056606e-05
0.18 5.929832151035884e-11 2.5207264539465448e-05
0.2 7.068494666274144e-11 1.774875708519059e-05
0.22 5.947897243549252e-11 1.3004397440531686e-05
0.24 8.611677794135668e-11 1.0215092579472464e-05
0.26 1.1712218093324458e-10 8.548770105777959e-06
0.28 1.2908489777196063e-10 7.507672345465714e-06
0.3 1.1776170865962276e-10 6.8335805457978925e-06
0.32 9.50056131696497e-11 6.3862084012690425e-06
0.34 1.1289006724288322e-10 6.081899820939837e-06
0.36 1.620784675070407e-10 5.868063041338098e-06
0.38 1.9907855041328583e-10 5.711307777369523e-06
0.4 2.11422081615189e-10 5.590629791542665e-06
0.42 2.0684830213624624e-10 5.492990375373147e-06
0.44 2.0178551696975318e-10 5.410390413686634e-06
0.46 2.083934056289748e-10 5.33796704543634e-06
0.48 2.2506049773170814e-10 5.272782522672956e-06
0.5 2.418329689172459e-10 5.213067083310362e-06
0.52 2.5042473068418867e-10 5.157751721515386e-06
0.54 2.4736869691547534e-10 5.106182654620832e-06
0.56 2.331491476797038e-10 5.057948317750347e-06
0.58 2.108780823359942e-10 5.012775514675415e-06
0.6 1.8550870385359908e-10 4.970467838676067e-06
0.62 1.6353344741029537e-10 4.9308697970364505e-06
0.64 1.5218059984814029e-10 4.893846465771462e-06
0.66 1.562059568991767e-10 4.859272439246108e-06
0.68 1.7435041986017042e-10 4.827026258937861e-06
0.7000000000000001 2.0133443319550472e-10 4.796987998088477e-06
0.72 2.3218571846899111e-10 4.769038593094988e-06
0.74 2.637030971633581e-10 4.743060078746402e-06
0.76 2.9411103315137995e-10 4.718936231263805e-06
0.78 3.2250561317027e-10 4.6965533358269336e-06
0.8 3.48492053292204e-10 4.67580092475746e-06
0.8200000000000001 3.719679454660804e-10 4.656572411209249e-06
0.84 3.929948897656208e-10 4.638765587431408e-06
0.86 4.117228355315722e-10 4.622282983902311e-06
0.88 4.283482711333489e-10 4.607032098991255e-06
0.9 4.430815919980882e-10 4.592925515584827e-06
0.92 4.5613562775704415e-10 4.57988092247616e-06
0.9400000000000001 4.677097591844843e-10 4.56782105976635e-06
0.96 4.779880110804238e-10 4.556673604451884e-06
0.98 4.871371966780456e-10 4.546371011226836e-06
1.0 2.5456187387903685e-12 0.0028335368879393776
1.02 3.525926723140905e-12 0.0008635988217720615
1.04 4.368216036883222e-12 0.0002853021437461818
1.06 5.103399288828206e-12 0.0001008004346185582
1.08 5.751951162535896e-12 4.038357238689975e-05
1.1 6.3237902466048e-12 2.027720576736853e-05
1.12 6.8318705813731604e-12 1.3857309303385135e-05
1.1400000000000001 7.27850834282653e-12 1.1778526014433899e-05
1.16 7.674115442721232e-12 1.0974361018581395e-05
1.18 8.022319292623449e-12 1.0588203728217264e-05
1.2 8.327542936873371e-12 1.0373333004458264e-05
1.22 8.594190762288437e-12 1.0243130647583043e-05
1.24 8.826766214877397e-12 1.0159934393202956e-05
1.26 9.02879252171963e-12 1.0104705788877363e-05
1.28 9.204069241745165e-12 1.0066904934204018e-05
1.3 9.355635037735037e-12 1.0040356605450935e-05
1.32 9.48604965599987e-12 1.0021294532145244e-05
1.34 9.598400980050826e-12 1.000734606497374e-05
1.36 9.69474968099934e-12 9.996973496153949e-06
1.3800000000000001 9.776963517444524e-12 9.989154177957255e-06
1.4000000000000001 9.846594255466288e-12 9.983191653528502e-06
1.42 9.9061627987392e-12 9.978601169013004e-06
1.44 9.956928364040594e-12 9.975038580441595e-06
1.46 1.0000000563762522e-11 9.972255189294142e-06
1.48 1.0036530908766582e-11 9.970068415922624e-06
1.5 1.0067557729041547e-11 9.96834235264375e-06
1.52 1.0093714700213414e-11 9.96697460697997e-06
1.54 1.0115995093416812e-11 9.965887230361786e-06
1.56 1.0133764249422907e-11 9.965020350119653e-06
1.58 1.0149169882642645e-11 9.964327625624799e-06
1.6 1.016195735143878e-11 9.963772956273129e-06
1.62 1.0173023402614935e-11 9.963328062310574e-06
1.6400000000000001 1.018212361490527e-11 9.962970686446987e-06
1.6600000000000001 1.0189898812414595e-11 9.962683240888492e-06
1.68 1.019662865051108e-11 9.962451780555046e-06
1.7 1.0201894672536705e-11 9.962265215982787e-06
1.72 1.0206410380320036e-11 9.962114706623439e-06
1.74 1.020995975310424e-11 9.961993189540645e-06
1.76 1.0213229795721311e-11 9.961895011410462e-06
1.78 1.0216095898336431e-11 9.96181563991321e-06
1.8 1.0218232209928047e-11 9.96175143611006e-06
1.82 1.0220052792116755e-11 9.961699474908258e-06
1.84 1.0221697182518588e-11 9.96165740226425e-06
1.86 1.0223050914970975e-11 9.961623321736689e-06
1.8800000000000001 1.0224134013666909e-11 9.961595704438707e-06
1.9000000000000001 1.0225043017739154e-11 9.961573316754951e-06
1.92 1.0225589406905365e-11 9.961555162373278e-06
1.94 1.0226408748316836e-11 9.961540436486192e-06
1.96 1.022695035000057e-11 9.961528488239107e-06
1.98 1.0227063217199682e-11 9.961518791316448e-06
2.0 1.0227306948526695e-11 9.961510919565293e-06
2.02 1.0227860220279555e-11 9.961504528132266e-06
2.04 1.0228036064221959e-11 9.961499337569572e-06
2.06 1.0228037381436175e-11 9.961495121444198e-06
2.08 1.0228495173243742e-11 9.961491696233508e-06
2.1 1.0228663633761613e-11 9.961488913141416e-06
2.12 1.0228894327037466e-11 9.961486651512169e-06
2.14 1.0229170008936425e-11 9.961484813270166e-06
2.16 1.0228957455019384e-11 9.961483319113496e-06
2.18 1.0228860295841979e-11 9.961482104394094e-06
2.2 1.0228821399478514e-11 9.961481116772193e-06
2.22 1.0228919024878167e-11 9.96148031369826e-06
2.24 1.0229259143692228e-11 9.961479660607106e-06
2.2600000000000002 1.0229189737789592e-11 9.96147912942891e-06
2.2800000000000002 1.0229147016187962e-11 9.961478697471416e-06
2.3000000000000003 1.0229025229692686e-11 9.961478346117279e-06
2.32 1.0229051136981087e-11 9.961478060297366e-06
2.34 1.0229056221540275e-11 9.961477827750616e-06
2.36 1.0229058625255098e-11 9.961477638598112e-06
2.38 1.0229245251634829e-11 9.96147748468201e-06
2.4 1.022899983540743e-11 9.96147735949384e-06
2.42 1.0229007680035079e-11 9.961477257582824e-06
2.44 1.0228810757100274e-11 9.961477174678644e-06
2.46 1.0228908000664927e-11 9.961477107192018e-06
2.48 1.0228486256790072e-11 9.961477052276483e-06
2.5 1.022847652273747e-11 9.961477007632016e-06
2.52 1.0228859364300094e-11 9.9614769712595e-06
2.54 1.0228998752077661e-11 9.961476941686035e-06
2.56 1.0228627928802373e-11 9.961476917627172e-06
2.58 1.0228964576014717e-11 9.961476897940995e-06
2.6 1.0228767821922245e-11 9.961476882012217e-06
2.62 1.0228695111718528e-11 9.961476868987559e-06
2.64 1.02288282382398e-11 9.961476858434247e-06
2.66 1.0228719589118256e-11 9.961476849858487e-06
2.68 1.022868979382979e-11 9.961476842885497e-06
2.7 1.0228646216155686e-11 9.961476837138198e-06
2.72 1.0228526566764391e-11 9.961476832475336e-06
2.74 1.0228788069404608e-11 9.961476828710434e-06
2.7600000000000002 1.0228967844299096e-11 9.961476825687636e-06
2.7800000000000002 1.022911550900289e-11 9.961476823167908e-06
2.8000000000000003 1.0228958777592142e-11 9.961476821142657e-06
2.82 1.0229015195402556e-11 9.961476819470267e-06
2.84 1.0228986068225255e-11 9.961476818142617e-06
2.86 1.022879543157819e-11 9.96147681704264e-06
2.88 1.0228610803756264e-11 9.961476816102327e-06
2.9 1.0228936630727874e-11 9.961476815396945e-06
2.92 1.0228850868320771e-11 9.961476814776354e-06
2.94 1.0228993216908188e-11 9.961476814297825e-06
2.96 1.022923684610601e-11 9.961476813896927e-06
2.98 1.0229278096564346e-11 9.961476813551833e-06
3.0 8.318926143166007e-12 0.0041220171097829765
3.02 7.313251643584502e-12 0.0009003481077670299
3.04 6.103444903635701e-12 0.000231209768191866
3.06 4.9775247297008936e-12 7.024149829954339e-05
3.08 4.008462374584153e-12 3.0287833850868426e-05
3.1 3.2028160582358743e-12 1.7266369249884917e-05
3.12 2.5718155928114844e-12 1.2709495200671633e-05
3.14 2.043807628931998e-12 1.1294752282806933e-05
3.16 1.6584190807561503e-12 1.0899679409504595e-05
3.18 1.4397797054822867e-12 1.0798270627919807e-05
3.2 1.1137229467937043e-12 1.077589047023352e-05
3.22 1.0222795163823452e-12 1.0772710927954579e-05
3.24 8.477658849389438e-13 1.0772927985007618e-05
3.2600000000000002 8.365119266737922e-13 1.0772935552561208e-05
3.2800000000000002 8.516924101222666e-13 1.077229938863665e-05
3.3000000000000003 7.478429237694533e-13 1.0771252203281053e-05
3.3200000000000003 6.886674366279763e-13 1.077005586588201e-05
3.34 7.005249368124208e-13 1.0768881675220355e-05
3.36 6.956131868816614e-13 1.0767818529089845e-05
3.38 6.736647996093799e-13 1.0766901392967705e-05
3.4 6.675387007733555e-13 1.0766134657110039e-05
3.42 6.813566587419034e-13 1.0765507328212023e-05
3.44 6.961000204805685e-13 1.0765001952197777e-05
3.46 7.002265718155895e-13 1.076459949985312e-05
3.48 6.956405513397086e-13 1.076428184399776e-05
3.5 6.881314171117414e-13 1.0764032865818808e-05
3.52 6.825672643679722e-13 1.0763838810431679e-05
3.54 6.794824656287644e-13 1.0763688253538481e-05
3.56 6.773776439799326e-13 1.0763571886272501e-05
3.58 6.774015318875667e-13 1.076348222807581e-05
3.6 6.761482170095755e-13 1.0763413331772165e-05
3.62 6.739812166835022e-13 1.0763360508590401e-05
3.64 6.729623056413756e-13 1.076332008601718e-05
3.66 6.736045829820329e-13 1.0763289203513803e-05
3.68 6.747675134892618e-13 1.076326564268119e-05
3.7 6.759960651252196e-13 1.0763247689344934e-05
3.72 6.77739494790626e-13 1.0763234023058671e-05
3.74 6.801763809246746e-13 1.0763223629510928e-05
3.7600000000000002 6.825128576480094e-13 1.0763215731179535e-05
3.7800000000000002 6.841048934476922e-13 1.0763209732989292e-05
3.8000000000000003 6.85969539085395e-13 1.0763205180538662e-05
3.8200000000000003 6.871945252847099e-13 1.076320172713683e-05
3.84 6.893643679601567e-13 1.0763199108631163e-05
3.86 6.896238521861123e-13 1.076319712393375e-05
3.88 6.914166839041344e-13 1.0763195620068768e-05
3.9 6.921380301989328e-13 1.0763194480894913e-05
3.92 6.921979342351803e-13 1.0763193618306455e-05
3.94 6.932688098035343e-13 1.0763192965246235e-05
3.96 6.936637360559215e-13 1.0763192470846246e-05
3.98 6.93608584299697e-13 1.0763192096696277e-05
4.0 6.948082332623926e-13 1.0763191813470186e-05
4.0200000000000005 6.946617248240051e-13 1.0763191599249568e-05
4.04 6.946924815359654e-13 1.076319143730077e-05
4.0600000000000005 6.941832114143609e-13 1.0763191314654662e-05
4.08 6.944298757716913e-13 1.0763191221905897e-05
4.1 6.94050452925979e-13 1.0763191151749874e-05
4.12 6.935604662536886e-13 1.0763191098808995e-05
4.14 6.948962465377365e-13 1.0763191058616876e-05
4.16 6.943183214640006e-13 1.076319102829965e-05
4.18 6.949131703303332e-13 1.076319100539161e-05
4.2 6.949158819920713e-13 1.0763190987984093e-05
4.22 6.94527740546819e-13 1.0763190974922217e-05
4.24 6.940136463784237e-13 1.0763190965024022e-05
4.26 6.940222001894422e-13 1.0763190957456523e-05
4.28 6.94457625905944e-13 1.0763190951803015e-05
4.3 6.941515255621086e-13 1.0763190947565077e-05
4.32 6.945418602633302e-13 1.0763190944252604e-05
4.34 6.94791569466923e-13 1.0763190941823223e-05
4.36 6.950397947775494e-13 1.0763190939994019e-05
4.38 6.951107038498547e-13 1.0763190938606314e-05
4.4 6.947117680944193e-13 1.0763190937502004e-05
4.42 6.94844511546103e-13 1.0763190936797106e-05
4.44 6.947853547548609e-13 1.0763190936141179e-05
4.46 6.951646900604194e-13 1.07631909356658e-05
4.48 6.952392446198582e-13 1.0763190935314009e-05
4.5 6.95344199073446e-13 1.0763190935069106e-05
4.5200000000000005 6.95263830111618e-13 1.0763190934858575e-05
4.54 6.948493228262906e-13 1.0763190934686742e-05
4.5600000000000005 6.955300344883854e-13 1.0763190934631187e-05
4.58 6.946862307241097e-13 1.0763190934532787e-05
4.6000000000000005 6.947578251059454e-13 1.0763190934430408e-05
4.62 6.950267058521404e-13 1.0763190934396154e-05
4.64 6.951607020878296e-13 1.0763190934399363e-05
4.66 6.948549241579864e-13 1.0763190934355371e-05
4.68 6.948234294461793e-13 1.0763190934364817e-05
4.7 6.950285107694268e-13 1.0763190934296238e-05
4.72 6.945633699567073e-13 1.0763190934289064e-05
4.74 6.941440693322944e-13 1.076319093421728e-05
4.76 6.946535237065302e-13 1.0763190934320485e-05
4.78 6.944417769466468e-13 1.0763190934255962e-05
4.8 6.948505104217024e-13 1.0763190934243612e-05
4.82 6.950239363928431e-13 1.0763190934246661e-05
4.84 6.955102536284234e-13 1.0763190934301003e-05
4.86 6.95428179325173e-13 1.0763190934259687e-05
4.88 6.952752224118737e-13 1.0763190934268594e-05
4.9 6.944205562478612e-13 1.0763190934297036e-05
4.92 6.947295457732696e-13 1.0763190934257884e-05
4.94 6.948330045326793e-13 1.0763190934276368e-05
4.96 6.948399008586929e-13 1.076319093419375e-05
4.98 6.952239116724115e-13 1.0763190934218103e-05
5.0 6.95163174368529e-13 1.0763190934267893e-05
5.0200000000000005 6.955835622905913e-13 1.0763190934266041e-05
5.04 6.953813602097461e-13 1.0763190934234095e-05
5.0600000000000005 6.947383439699286e-13 1.0763190934295284e-05
5.08 6.943451507225075e-13 1.0763190934256885e-05
5.1000000000000005 6.942163140742917e-13 1.076319093419447e-05
5.12 6.945563197350578e-13 1.0763190934332887e-05
5.14 6.945927899959693e-13 1.0763190934218086e-05
5.16 6.946596112571494e-13 1.0763190934239599e-05
5.18 6.949064977248265e-13 1.0763190934223286e-05
5.2 6.95187395160714e-13 1.0763190934257713e-05
5.22 6.948835430386627e-13 1.0763190934238797e-05
5.24 6.951288544600678e-13 1.0763190934294873e-05
5.26 6.952847323020639e-13 1.0763190934273288e-05
5.28 6.948357019482538e-13 1.0763190934212607e-05
5.3 6.947121462177399e-13 1.0763190934224349e-05
5.32 6.945534834822359e-13 1.076319093424773e-05
5.34 6.94502679946934e-13 1.076319093425736e-05
5.36 6.943981266950934e-13 1.0763190934252379e-05
5.38 6.949609665426683e-13 1.076319093426144e-05
5.4 6.946627460126642e-13 1.0763190934232738e-05
5.42 6.944620725284742e-13 1.076319093422411e-05
5.44 6.94593845449322e-13 1.0763190934239463e-05
5.46 6.942612247072388e-13 1.0763190934225983e-05
5.48 6.948129721608741e-13 1.0763190934209083e-05
5.5 6.949406356746669e-13 1.0763190934247749e-05
5.5200000000000005 0.02299206247432795 0.003309782586010566
5.54 0.013983438225020734 0.0015345354061613357
5.5600000000000005 0.007403364064880128 0.0006899135698424971
5.58 0.004057410543361864 0.0003295395602014207
5.6000000000000005 0.0024020214162314363 0.00017473810202914148
5.62 0.001530216493218039 0.00010145440725099063
5.64 0.0010318959793765932 6.279203412233934e-05
5.66 0.0007261735615030628 4.128638578083313e-05
5.68 0.0005284293646690262 2.9259871453361837e-05
5.7 0.00039561273362976804 2.2682740842436365e-05
5.72 0.0003039435937568213 1.922113540044916e-05
5.74 0.00023931169879818845 1.7476840023728308e-05
5.76 0.00019285507395703347 1.6630802317697703e-05
5.78 0.00015878342174251882 1.6227853419305838e-05
5.8 0.00013322658330457935 1.602666591728927e-05
5.82 0.00011357278222129478 1.590264174835369e-05
5.84 9.805555508295164e-05 1.5791776742205333e-05
5.86 8.54797575346415e-05 1.5660453191933812e-05
5.88 7.50347831246506e-05 1.5489747583470637e-05
5.9 6.616720079876263e-05 1.5267453516712118e-05
5.92 5.8495087582618914e-05 1.498416982103704e-05
5.94 5.1751405331739425e-05 1.4631585164051064e-05
5.96 4.5747169877752274e-05 1.4202029010365273e-05
5.98 4.034776890095202e-05 1.3688827973938826e-05
6.0 3.545775493667355e-05 1.3087209167050163e-05
6.0200000000000005 3.1010846261176515e-05 1.2395532463979523e-05
6.04 2.696285015568659e-05 1.1616579106744807e-05
6.0600000000000005 2.328595999114115e-05 1.0758545409923604e-05
6.08 1.9963525313661943e-05 9.835372696660161e-06
6.1000000000000005 1.698501323529299e-05 8.866161312093137e-06
6.12 1.4341401414450708e-05 7.87367588031286e-06
6.140000000000001 1.2021523765050422e-05 6.882262804394904e-06
6.16 1.000983760668346e-05 5.9157258209177806e-06
6.18 8.285760054395753e-06 4.995743714604177e-06
6.2 6.8243310767954085e-06 4.141293452379679e-06
6.22 5.597700458596361e-06 3.369398190936347e-06
6.24 4.576890187593212e-06 2.697477362989742e-06
6.26 3.7334076080779132e-06 2.1474141567900527e-06
6.28 3.0404749552507817e-06 1.7494223171287423e-06
6.3 2.4738109520853e-06 1.5356074230033226e-06
6.32 2.0120099256270927e-06 1.509727033348064e-06
6.34 1.6366133313835544e-06 1.6251359184959248e-06
6.36 1.3319756957239247e-06 1.8164341616209427e-06
6.38 1.0850120025234671e-06 2.035712178694262e-06
6.4 8.848911840032738e-07 2.2567413958592606e-06
6.42 7.227189601963401e-07 2.4669577718584235e-06
6.44 5.912359342924273e-07 2.660979714881445e-06
6.46 4.845446743569795e-07 2.8370342735492194e-06
6.48 3.978711390055484e-07 2.995140542960055e-06
6.5 3.273610768694219e-07 3.136187091126305e-06
6.5200000000000005 2.6990916508093495e-07 3.2614544067533634e-06
6.54 2.2301738778800867e-07 3.372363495349575e-06
6.5600000000000005 1.8467873461784928e-07 3.4703430146255262e-06
6.58 1.5328234751172053e-07 3.556760381469396e-06
6.6000000000000005 1.2753654047038438e-07 3.632888197898297e-06
6.62 1.0640659861898071e-07 3.6998904218640937e-06
6.640000000000001 8.906459120164781e-08 3.758819588117248e-06
6.66 7.484887046160609e-08 3.8106201022641263e-06
6.68 6.323118799933383e-08 3.856134717638384e-06
6.7 5.3789610541289366e-08 3.89611250591353e-06
6.72 4.618557360035412e-08 3.931217330651783e-06
6.74 4.014372964385044e-08 3.962036253029177e-06
6.76 3.5433797976220457e-08 3.9890875513614805e-06
6.78 3.1854757921866483e-08 4.012828195713909e-06
6.8 2.9222915314789236e-08 4.033660693912058e-06
6.82 2.7365778490506794e-08 4.0519393056178e-06
6.84 2.612223997170199e-08 4.067975627382077e-06
6.86 2.5347023101876007e-08 4.0820435958120165e-06
6.88 2.491566148214198e-08 4.094383938787306e-06
6.9 2.4727142667081922e-08 4.105208133127269e-06
6.92 2.470342966530985e-08 4.114701907752728e-06
6.94 2.4786643010973842e-08 4.1230283426684876e-06
6.96 2.4935268840212268e-08 4.130330602918831e-06
6.98 2.5120345842525438e-08 4.1367343528383625e-06
7.0 2.5322170437774786e-08 4.142349879787514e-06
7.0200000000000005 2.5527705191110297e-08 4.147273965905192e-06
7.04 2.572858160396381e-08 4.151591533499586e-06
7.0600000000000005 2.591968556106439e-08 4.155377093544496e-06
7.08 2.609811861885476e-08 4.158696015513897e-06
7.1000000000000005 2.626248677450963e-08 4.161605648025532e-06
7.12 2.6412365164908506e-08 4.164156299500408e-06
7.140000000000001 2.654797942586712e-08 4.166392100001094e-06
7.16 2.666994202109385e-08 4.168351759714033e-06
7.18 2.6779100151244204e-08 4.170069232862627e-06
7.2 2.68764171354316e-08 4.171574301676861e-06
7.22 2.6962891357647204e-08 4.172893086918229e-06
7.24 2.7039525725844764e-08 4.1740485001222035e-06
7.26 2.710727950848591e-08 4.17506063430883e-06
7.28 2.7167062629379154e-08 4.175947114082329e-06
7.3 2.721971653172226e-08 4.176723395698452e-06
7.32 2.726601338502681e-08 4.17740303501337e-06
7.34 2.730666151522136e-08 4.177997920531149e-06
7.36 2.7342298256885436e-08 4.17851847853922e-06
7.38 2.7373496601034504e-08 4.178973853273036e-06
7.4 2.7400771690962787e-08 4.1793720647037426e-06
7.42 2.7424577082207466e-08 4.179720145166725e-06
7.44 2.744532583508807e-08 4.180024262039236e-06
7.46 2.7463371882275346e-08 4.18028982474304e-06
7.48 2.7479043173239322e-08 4.1805215769303644e-06
7.5 2.7492629152740162e-08 4.180723678829545e-06
7.5200000000000005 0.003709832750087577 0.0013486518179078582
7.54 0.0025494326972413605 0.0007245155997936601
7.5600000000000005 0.0014110953466676052 0.0003550763851675217
7.58 0.0007276362223542891 0.00017226274109760138
7.6000000000000005 0.00036535551003130185 8.449599785248564e-05
7.62 0.00018183593160440924 4.299105857995358e-05
7.640000000000001 9.036691276301725e-05 2.368271813552643e-05
7.66 4.496600792923598e-05 1.4934467989661714e-05
7.68 2.2417588109578014e-05 1.0987731148498641e-05
7.7 1.1196079946014399e-05 9.031456461654076e-06
7.72 5.6001042260652985e-06 7.865423315603301e-06
7.74 2.8051739266230015e-06 7.048866956504061e-06
7.76 1.4079747818413807e-06 6.426933592371646e-06
7.78 7.093786304336204e-07 5.939001711493963e-06
7.8 3.6039479508498566e-07 5.554443836928705e-06
7.82 1.866458110185847e-07 5.252847021113708e-06
7.84 1.0099711657638259e-07 5.018213519419845e-06
7.86 5.981408772008172e-08 4.837310629935813e-06
7.88 4.0857466832086134e-08 4.699147902558574e-06
7.9 3.24241002691038e-08 4.594701386895721e-06
7.92 2.8575048318786013e-08 4.516663298121489e-06
7.94 2.666628902098819e-08 4.459185932511463e-06
7.96 2.5630469730914474e-08 4.417632941225722e-06
7.98 2.5029619103126322e-08 4.388353118491215e-06
8.0 0.8242886169371254 0.0003315615333068729
8.02 0.837821925109762 7.83580467555645e-05
8.040000000000001 0.8478298052624392 2.4771314389614752e-05
8.06 0.8545372423784716 7.267493574720499e-06
8.08 0.8588954148892053 4.6824034038678e-06
8.1 0.8616825617687774 3.050938042847006e-06
8.120000000000001 0.8634438879553418 1.8532662238520079e-06
8.14 0.8645454471930636 1.1712420555318654e-06
8.16 0.8652279806864905 8.288903093550165e-07
8.18 0.8656473555951959 6.663348322947076e-07
8.2 0.865903104658885 5.896152316868626e-07
8.22 0.8660580084318245 5.527676100364533e-07
8.24 0.8661512392711133 5.347360434570783e-07
8.26 0.8662070107000113 5.257870833979889e-07
8.28 0.866240169314161 5.212926150667032e-07
8.3 0.8662597550460339 5.190066946496612e-07
8.32 0.8662712387003094 5.178266078803134e-07
8.34 0.86627791302235 5.172064852660449e-07
8.36 0.8662817497619482 5.16873830447603e-07
8.38 0.8662839237803966 5.166912076937044e-07
8.4 0.866285131538112 5.165884068593529e-07
8.42 0.8662857835954794 5.165290012936249e-07
8.44 0.8662861204190694 5.164937483981693e-07
8.46 0.8662862817530024 5.164722747772895e-07
8.48 0.8662863480066536 5.164588632106303e-07
8.5 0.8662863648470319 5.164502883203501e-07
8.52 0.8662863577486727 5.164446863522725e-07
8.540000000000001 0.8662863405604324 5.164409542486732e-07
8.56 0.8662863205207835 5.164384238491986e-07
8.58 0.8662863011733521 5.164366811393425e-07
8.6 0.866286284046598 5.164354642295346e-07
8.620000000000001 0.8662862696100024 5.164346041360406e-07
8.64 0.8662862578095883 5.16433989815163e-07
8.66 0.8662862483608966 5.164335470152546e-07
8.68 0.866286240903722 5.164332252919069e-07
8.700000000000001 0.8662862350793038 5.164329900061818e-07
8.72 0.8662862305649376 5.164328169504185e-07
8.74 0.866286227086016 5.164326890435508e-07
8.76 0.8662862244166829 5.164325941652587e-07
8.78 0.8662862223753398 5.164325235237939e-07
8.8 0.8662862208182317 5.164324707816507e-07
8.82 0.866286219632842 5.164324312945554e-07
8.84 0.8662862187318172 5.164324017236412e-07
8.86 0.8662862180477605 5.164323794950945e-07
8.88 0.866286217528909 5.164323628133886e-07
8.9 0.8662862171356502 5.164323502230927e-07
8.92 0.8662862168377581 5.164323407566984e-07
8.94 0.8662862166122024 5.164323336458344e-07
8.96 0.8662862164414815 5.164323282855412e-07
8.98 0.8662862163123011 5.1643232421416e-07
9.0 0.8662862162145704 5.164323211328414e-07
9.02 0.9078578468402478 0.0002578248345976133
9.040000000000001 0.9350173487430752 0.00016036135001465341
9.06 0.9529012564989229 0.00010349307965859861
9.08 0.9646826484526969 5.4425002439715484e-05
9.1 0.9721179774462435 5.87387025679076e-05
9.120000000000001 0.9760789710801321 6.23219764730215e-05
9.14 0.9768308622891683 5.7102599588951815e-05
9.16 0.9741065932972454 4.8308103005440046e-05
9.18 0.9670710476933158 3.914803146136979e-05
9.200000000000001 0.9542387510965264 3.100048368599574e-05
9.22 0.9334282167810243 2.4338649233851138e-05
9.24 0.9019052730695842 1.9227649399890193e-05
9.26 0.8569373682260066 1.552405677975011e-05
9.28 0.7968992307371198 1.2939191784123544e-05
9.3 0.7226400127086932 1.1099517533301147e-05
9.32 0.6382056587595235 9.660141995641293e-06
9.34 0.5500402819720794 8.401605564259984e-06
9.36 0.4649445446518858 7.238150113516803e-06
9.38 0.3881516172321879 6.164284855071775e-06
9.4 0.32254522089303267 5.199931072783993e-06
9.42 0.2689365490468583 4.360849185644111e-06
9.44 0.22676164634364887 3.6505112718208e-06
9.46 0.1947154301126667 3.0620414947210533e-06
9.48 0.17117121023984105 2.582565710000359e-06
9.5 0.15443003572630323 2.196861166907877e-06
9.52 0.1428824524525244 1.8896721820675267e-06
9.540000000000001 0.1351231223963086 1.646934649402231e-06
9.56 0.13001613919760036 1.4563000201153625e-06
9.58 0.12670493752872514 1.3072664341905703e-06
9.6 0.12457928851778308 1.1911099900240265e-06
9.620000000000001 0.12322267081620432 1.1007218355124249e-06
9.64 0.12235922746838124 1.0304047186852423e-06
9.66 0.12180990933764124 9.756572693150841e-07
9.68 0.12145998731321203 9.329635721138856e-07
9.700000000000001 0.12123651422620488 8.99600193988268e-07
9.72 0.12109330429432624 8.734682503492935e-07
9.74 0.12100116692792062 8.529535920489538e-07
9.76 0.1209416523635708 8.368144718456604e-07
9.78 0.1209030828176326 8.240936638028937e-07
9.8 0.1208780473753574 8.140509599122204e-07
9.82 0.12086182528398169 8.061118872360664e-07
9.84 0.1208513947430409 7.998289445959088e-07
9.86 0.12084480975325528 7.948523194232976e-07
9.88 0.12084080797502826 7.909077076278904e-07
9.9 0.12083856351749639 7.877794375037714e-07
9.92 0.12083753069314833 7.852975574297295e-07
9.94 0.12083734493174648 7.833278994154246e-07
9.96 0.12083775967505431 7.817643903286008e-07
9.98 0.12083860597615664 7.805230725794025e-07
10.0 0.12083976647093186 7.79537433365691e-07


==> data_figures/SPE10_quantiles_red_sizes.dat <==
66 64 63 62 61 59 53
56 50 48 46 44 42 36
49 41 38 36 34 32 27
45 36 32 30 28 26 20


==> data_figures/SPE10_quantiles_rel_L2H1.dat <==
0.15863269 0.05659108 0.01028796 0.00873687 0.00729042 0.00657199 0.00591899 0.00497615 0.00198499 0.00029891
0.16945885 0.05767418 0.01257014 0.01062513 0.00888148 0.00786531 0.0065455  0.00460878 0.001532   0.00034379
1.75456804e-01 6.33386023e-02 1.29142884e-02 1.07584170e-02 8.90274758e-03 7.78849307e-03 6.62070013e-03 4.86579997e-03 1.61022701e-03 1.77349132e-07
2.06343790e-01 6.62411962e-02 1.54710409e-02 1.07680456e-02 8.98505235e-03 8.03476813e-03 7.05524474e-03 5.34473397e-03 1.70056537e-03 2.05133757e-05


==> data_figures/SPE10_quantiles_rel_L2H1_S.dat <==
0.16945885 0.05767418 0.01257014 0.01062513 0.00888148 0.00786531 0.0065455  0.00460878 0.001532   0.00034379
1.68679633e-01 5.68771702e-02 1.24788020e-02 7.95573036e-03 5.79589539e-03 4.56521820e-03 3.51208158e-03 1.88983636e-03 6.52567524e-04 5.44862180e-08
1.39362536e-01 5.64449209e-02 1.26008219e-02 7.30754529e-03 4.06812867e-03 2.45034645e-03 1.33219882e-03 7.49437613e-04 5.29691735e-04 3.77139507e-08
1.44947937e-01 5.61344355e-02 1.25078773e-02 6.95648169e-03 3.68240895e-03 1.88122047e-03 1.06943554e-03 6.61564157e-04 4.91490862e-04 5.44116206e-08
1.34728517e-01 5.60703119e-02 1.24601890e-02 6.95133209e-03 3.63235755e-03 1.80509017e-03 1.05443210e-03 6.28935088e-04 4.65139441e-04 5.31115100e-08
1.26912300e-01 5.58866808e-02 1.25146779e-02 7.07979289e-03 3.64156809e-03 1.67409133e-03 1.01522965e-03 6.15016552e-04 4.50884966e-04 4.57337534e-08
1.20269992e-01 1.17252809e-02 6.67539434e-03 4.58415893e-03 3.07692945e-03 2.28035194e-03 1.42365413e-03 7.73386713e-04 4.00622238e-04 3.10300346e-08


==> data_figures/SPE10_transfer_singular_vals_nt=15.dat <==
0.04576208837625064 0.025058421419904782 0.015034765806137062
0.014134174538283606 0.002747118224988732 0.0004585975193619495
0.0018620172153781867 0.00045161431765619397 0.0004008911903541366
0.0014153229390672958 0.0002717071660610886 6.166938620993195e-05
0.0004523323830228749 6.410566758880312e-05 1.7778193080040554e-05
6.42846209379065e-05 5.998843762474667e-05 3.695361208361013e-06
2.136230906380926e-05 7.652660802243205e-06 2.217559615523289e-06
8.702979720345015e-06 6.000966968431706e-06 1.3919732509197676e-06
1.3211475839737153e-06 1.320567965107067e-06 1.313126166208223e-06
1.0648235599699556e-06 4.6164917036736974e-07 4.515731348159805e-07
8.136511834304542e-07 4.013662990377822e-07 3.991720018358634e-07
4.712421514022843e-07 3.156864533829712e-07 1.5308635418440597e-07
4.036722997395017e-07 1.5336662386135567e-07 6.05191938794994e-08
3.07745555133589e-07 1.0893874607817908e-07 5.8245558311507876e-08
1.5344462516773259e-07 7.587867357757519e-08 3.438453943563821e-08
9.297663169005412e-08 5.96484065066484e-08 2.266605573516981e-08
8.041519263775125e-08 4.3656218614497694e-08 1.7005072324082385e-08
6.016338806181903e-08 3.5704494786999254e-08 8.147046604303791e-09
3.602287313099114e-08 2.3885582136308885e-08 6.383079963098621e-09
2.417252219724936e-08 1.736150299245655e-08 5.090340755325659e-09
1.743955690947139e-08 8.942545055654528e-09 2.017685455249189e-09
1.6403729718819587e-08 7.060158201202353e-09 1.4661392584919038e-09
9.454625981408837e-09 5.138740702444007e-09 1.4418826671153936e-09
7.799446005144019e-09 3.295956272843573e-09 1.2321749651777315e-09
5.171140256361509e-09 3.250545143536873e-09 9.12069199360876e-10
3.20321252173609e-09 1.6919224090923048e-09 5.487142409174585e-10
2.2706850258301516e-09 1.5888184181925e-09 5.328512817297582e-10
1.6607482369479946e-09 9.903907600155142e-10 3.85315927975376e-10
1.040549347800951e-09 7.150593752912163e-10 3.184070718108264e-10
9.39782125252168e-10 6.069834386252132e-10 2.9411480497396494e-10
7.972046730885624e-10 5.134600825391179e-10 2.6571980935450875e-10
6.684296912969377e-10 3.92291883698647e-10 2.595258471438641e-10
6.240525017821591e-10 3.584371344560102e-10 2.345481053596891e-10
5.804726085668596e-10 3.546148884573471e-10 2.2134919442801148e-10
5.538015545063408e-10 3.224207497608865e-10 2.0252122815576315e-10
5.147853688638475e-10 2.9890701152605545e-10 1.643775096476047e-10
4.695092984526372e-10 2.590582121796687e-10 1.560046046505794e-10
4.683415897056359e-10 2.563347055714384e-10 1.5173773769743774e-10
4.497713792701898e-10 2.508953187654795e-10 1.3281966641429686e-10
4.1231642036006216e-10 2.472918148798211e-10 1.257353200323528e-10


==> data_figures/advection_global_transfer_singular_vals_nt=15-30-45.dat <==
0 0.8359720759675772 0.6980972856353784 0.5820507574738513
1 0.7979741349798273 0.6340977924320312 0.5008589623436087
2 0.7387299963667423 0.5408180878747859 0.39096510822916464
3 0.6636352570173716 0.4338207671885813 0.2778744777021879
4 0.5789677241618715 0.32799209063447726 0.18065825098022664
5 0.5172487758865852 0.26728048907127555 0.13791411216140648
6 0.49450675928409016 0.24359113401613575 0.11932798471058827
7 0.49098915895736994 0.23431572861258024 0.10797817763815068
8 0.45896870833589076 0.20890002837350852 0.09397724941892889
9 0.4137720905892266 0.1688302377467894 0.06759694342265762
10 0.4051898081759434 0.15860361533032555 0.059622685776567826
11 0.36259133659091336 0.12884095695254505 0.04459646704647822
12 0.3257936064151145 0.10200643507319658 0.030553837281074386
13 0.3091256269566061 0.0930594787463316 0.027111543685930724
14 0.2566603424917508 0.06377906023595867 0.015257459815414997
15 0.2555591248289968 0.06251387799197977 0.014592587750865213
16 0.23995096276415023 0.05752611897136191 0.013773914775695813
17 0.22994660925927923 0.052695179429863126 0.01201695072091255
18 0.21425932574026077 0.04556962830916086 0.009592460424016075
19 0.20777026630960008 0.04158719695277893 0.007982849905069176
20 0.19583901792292427 0.03725192367710194 0.007026508148257121
21 0.19420669830284154 0.03660799556774769 0.006521511109922407
22 0.17134723437146485 0.028836580627458516 0.004740579329937056
23 0.16418810488919305 0.025868260922087136 0.003898744846563289
24 0.14727212442842683 0.021181435726150402 0.0029579046708190946
25 0.14681702637294086 0.02054113716008964 0.0027378184380911423
26 0.12682165482574415 0.01539052630743239 0.001784175450642869
27 0.12342214878727244 0.014796974484199064 0.0017139194896064393
28 0.1078302525311925 0.011074031325000762 0.0010838670983409177
29 0.1009577901386842 0.009854537276053258 0.0009258905862377202
30 0.095877205884365 0.008781269231488574 0.0007679060750001981
31 0.08700647055923387 0.0075645329241680916 0.000656974741098979
32 0.08362405807593139 0.006972802331898165 0.0005790160851957744
33 0.08069419746221586 0.006271950371086391 0.0004698981016044513
34 0.07829770695988962 0.006092271113872897 0.00046805551705278654
35 0.07769794155696896 0.0057516332189473844 0.0004061906477890822


==> data_figures/advection_grid_t+_rhs_t+leverage_scores.dat <==
0.0 -0.0 0.0
0.01 -0.0 0.0
0.02 -0.0 0.0
0.03 -0.0 0.0
0.04 -0.0 0.0
0.05 -0.0 0.0
0.06 -0.0 0.0
0.07 -0.0 0.0
0.08 -0.0 0.0
0.09 -0.0 0.0
0.1 -0.0 0.0
0.11 -0.0 0.0
0.12 -0.0 0.0
0.13 -0.0 0.0
0.14 -0.0 0.0
0.15 -0.0 0.0
0.16 -0.0 0.0
0.17 -0.0 0.0
0.18 -0.0 0.0
0.19 -0.0 0.0
0.2 -0.0 0.0
0.21 -0.0 0.0
0.22 -0.0 0.0
0.23 -0.0 0.0
0.24 -0.0 0.0
0.25 0.0 0.0
0.26 0.8700000000000008 5.533877080928618e-06
0.27 1.7300000000000015 2.188180831749458e-05
0.28 2.5800000000000023 4.8666533758083276e-05
0.29 3.4199999999999986 8.551518019470644e-05
0.3 4.249999999999999 0.0001320592611629977
0.31 5.07 0.0001879346769422141
0.32 5.880000000000001 0.0002527817145552359
0.33 6.6800000000000015 0.00032624504776856777
0.34 7.4700000000000015 0.0004079737370923362
0.35000000000000003 8.250000000000002 0.0004976212297802921
0.36 9.02 0.0005948453598298114
0.37 9.78 0.0006993083479818886
0.38 10.530000000000001 0.000810676801721148
0.39 11.270000000000001 0.0009286217152758327
0.4 12.000000000000002 0.0010528184696178085
0.41000000000000003 12.720000000000002 0.0011829468324625711
0.42 13.43 0.0013186909582692304
0.43 14.13 0.0014597393882405274
0.44 14.82 0.0016057850503228238
0.45 15.5 0.0017565252592061024
0.46 16.17 0.0019116617163239702
0.47000000000000003 16.830000000000002 0.002070900509853668
0.48 17.48 0.002233952114716038
0.49 18.12 0.0024005313925755684
0.5 18.75 0.002570357591840355
0.51 19.37 0.0027431543476621263
0.52 19.98 0.0029186496819362303
0.53 20.580000000000002 0.003096576003301641
0.54 21.17 0.0032766701071409504
0.55 21.750000000000004 0.0034586731755803803
0.56 22.320000000000004 0.003642330777489771
0.5700000000000001 22.880000000000003 0.003827392868482588
0.58 23.429999999999993 0.004013613790915926
0.59 23.970000000000002 0.0042007522738904965
0.6 24.5 0.004388571433250622
0.61 25.020000000000003 0.004576838771584283
0.62 25.529999999999998 0.00476532617822304
0.63 26.03 0.004953809929242117
0.64 26.519999999999996 0.005142070687460342
0.65 27.0 0.005329893502440155
0.66 27.47 0.005517067810487649
0.67 27.930000000000007 0.005703387434652513
0.68 28.380000000000003 0.005888650584728066
0.6900000000000001 28.820000000000007 0.0060726598572512745
0.7000000000000001 29.25 0.006255222235502684
0.71 29.67 0.0064361490895065085
0.72 30.080000000000002 0.006615256176030549
0.73 30.48 0.006792363638586255
0.74 30.87 0.006967296007428684
0.75 31.25 0.007139882199556539
0.76 31.62 0.007309955518712115
0.77 31.98 0.0074773536553813455
0.78 32.33 0.00764191868679379
0.79 32.67 0.007803497076922637
0.8 33.0 0.007961939676484668
0.81 33.32 0.00811710172294035
0.8200000000000001 33.63 0.008268842840493703
0.8300000000000001 33.93 0.008417027040092414
0.84 34.220000000000006 0.008561522719427768
0.85 34.5 0.008702202662934713
0.86 34.77 0.008838944041791749
0.87 35.029999999999994 0.008971628413921089
0.88 35.28 0.009100141723988488
0.89 35.519999999999996 0.00922437430340339
0.9 35.75 0.009344220870318819
0.91 35.97 0.009459580529631438
0.92 36.18 0.009570356772981544
0.93 36.379999999999995 0.009676457478753021
0.9400000000000001 36.57 0.009777794912073421
0.9500000000000001 36.74999999999999 0.009874285724813895
0.96 36.92 0.009965850955589235
0.97 37.08 0.010052416029757805
0.98 37.230000000000004 0.010133910759421653
0.99 37.37 0.010210269343426438
1.0 37.5 0.01028143036736142
1.01 37.62 0.010347336803559481
1.02 37.73 0.010407936011097168
1.03 37.83 0.01046317973579461
1.04 37.92 0.010513024110215598
1.05 38.0 0.010557429653667481
1.06 38.07 0.010596361272201269
1.07 38.129999999999995 0.010629788258611644
1.08 38.18 0.01065768429243682
1.09 38.220000000000006 0.010680027439958715
1.1 38.25 0.010696800154202811
1.11 38.27 0.01070798927493825
1.12 38.28 0.010713586028677774
1.1300000000000001 38.28 0.010713586028677774
1.1400000000000001 38.27 0.01070798927493825
1.1500000000000001 38.25 0.010696800154202811
1.16 38.22 0.010680027439958712
1.17 38.18000000000001 0.010657684292436829
1.18 38.13 0.010629788258611644
1.19 38.07 0.010596361272201269
1.2 38.0 0.010557429653667481
1.21 37.92 0.010513024110215598
1.22 37.83 0.01046317973579461
1.23 37.730000000000004 0.010407936011097177
1.24 37.62 0.010347336803559481
1.25 37.5 0.01028143036736142
1.26 37.37 0.010210269343426438
1.27 37.23 0.010133910759421641
1.28 37.08 0.010052416029757805
1.29 36.92 0.009965850955589235
1.3 36.75 0.009874285724813898
1.31 36.57 0.009777794912073421
1.32 36.379999999999995 0.009676457478753021
1.33 36.17999999999999 0.009570356772981544
1.34 35.97 0.009459580529631438
1.35 35.75 0.009344220870318819
1.36 35.519999999999996 0.00922437430340339
1.37 35.28 0.009100141723988488
1.3800000000000001 35.03 0.008971628413921092
1.3900000000000001 34.769999999999996 0.008838944041791745
1.4000000000000001 34.5 0.008702202662934713
1.41 34.22 0.008561522719427768
1.42 33.93000000000001 0.008417027040092414
1.43 33.63 0.008268842840493703
1.44 33.32 0.00811710172294035
1.45 33.0 0.007961939676484668
1.46 32.67 0.007803497076922637
1.47 32.33 0.00764191868679379
1.48 31.98 0.0074773536553813455
1.49 31.62 0.007309955518712115
1.5 31.25 0.007139882199556539
1.51 30.87 0.006967296007428684
1.52 30.48 0.006792363638586255
1.53 30.08 0.006615256176030549
1.54 29.669999999999998 0.006436149089506503
1.55 29.249999999999996 0.006255222235502684
1.56 28.819999999999997 0.006072659857251266
1.57 28.379999999999995 0.005888650584728063
1.58 27.929999999999996 0.005703387434652505
1.59 27.469999999999995 0.005517067810487649
1.6 26.999999999999993 0.005329893502440153
1.61 26.519999999999992 0.00514207068746034
1.62 26.029999999999994 0.004953809929242115
1.6300000000000001 25.52999999999999 0.0047653261782230364
1.6400000000000001 25.019999999999992 0.00457683877158428
1.6500000000000001 24.49999999999999 0.004388571433250618
1.6600000000000001 23.96999999999999 0.004200752273890489
1.67 23.430000000000007 0.004013613790915929
1.68 22.880000000000006 0.003827392868482594
1.69 22.320000000000004 0.003642330777489771
1.7 21.750000000000004 0.0034586731755803803
1.71 21.17 0.0032766701071409504
1.72 20.580000000000002 0.003096576003301641
1.73 19.98 0.0029186496819362303
1.74 19.37 0.0027431543476621263
1.75 18.75 0.002570357591840355
1.76 18.12 0.0024005313925755684
1.77 17.479999999999997 0.002233952114716038
1.78 16.83 0.002070900509853665
1.79 16.169999999999998 0.0019116617163239702
1.8 15.499999999999996 0.0017565252592061007
1.81 14.819999999999997 0.0016057850503228231
1.82 14.129999999999995 0.0014597393882405264
1.83 13.429999999999994 0.0013186909582692293
1.84 12.719999999999994 0.0011829468324625677
1.85 11.999999999999993 0.0010528184696178076
1.86 11.269999999999992 0.0009286217152758306
1.87 10.52999999999999 0.0008106768017211468
1.8800000000000001 9.77999999999999 0.0006993083479818875
1.8900000000000001 9.019999999999989 0.0005948453598298093
1.9000000000000001 8.24999999999999 0.0004976212297802913
1.9100000000000001 7.469999999999988 0.00040797373709233476
1.92 6.680000000000006 0.0003262450477685679
1.93 5.880000000000005 0.00025278171455523637
1.94 5.070000000000005 0.00018793467694221429
1.95 4.2500000000000036 0.00013205926116299788
1.96 3.420000000000003 8.551518019470667e-05
1.97 2.5800000000000023 4.86665337580833e-05
1.98 1.7300000000000015 2.1881808317494067e-05
1.99 0.8700000000000008 5.5338770809286195e-06
2.0 -0.0 0.0
2.0100000000000002 -0.0 0.0
2.02 -0.0 0.0
2.0300000000000002 -0.0 0.0
2.04 -0.0 0.0
2.05 -0.0 0.0
2.06 -0.0 0.0
2.07 -0.0 0.0
2.08 -0.0 0.0
2.09 -0.0 0.0
2.1 -0.0 0.0
2.11 -0.0 0.0
2.12 -0.0 0.0
2.13 -0.0 0.0
2.14 -0.0 0.0
2.15 -0.0 0.0
2.16 -0.0 0.0
2.17 -0.0 0.0
2.18 -0.0 0.0
2.19 -0.0 0.0
2.2 -0.0 0.0
2.21 -0.0 0.0
2.22 -0.0 0.0
2.23 -0.0 0.0
2.24 -0.0 0.0
2.25 -0.0 0.0
2.2600000000000002 -0.0 0.0
2.27 -0.0 0.0
2.2800000000000002 -0.0 0.0
2.29 -0.0 0.0
2.3000000000000003 -0.0 0.0
2.31 -0.0 0.0
2.32 -0.0 0.0
2.33 -0.0 0.0
2.34 -0.0 0.0
2.35 -0.0 0.0
2.36 -0.0 0.0
2.37 -0.0 0.0
2.38 -0.0 0.0
2.39 -0.0 0.0
2.4 -0.0 0.0
2.41 -0.0 0.0
2.42 -0.0 0.0
2.43 -0.0 0.0
2.44 -0.0 0.0
2.45 -0.0 0.0
2.46 -0.0 0.0
2.47 -0.0 0.0
2.48 -0.0 0.0
2.49 -0.0 0.0
2.5 -0.0 0.0
2.5100000000000002 -0.0 0.0
2.52 -0.0 0.0
2.5300000000000002 -0.0 0.0
2.54 -0.0 0.0
2.5500000000000003 -0.0 0.0
2.56 -0.0 0.0
2.57 -0.0 0.0
2.58 -0.0 0.0
2.59 -0.0 0.0
2.6 -0.0 0.0
2.61 -0.0 0.0
2.62 -0.0 0.0
2.63 -0.0 0.0
2.64 -0.0 0.0
2.65 -0.0 0.0
2.66 -0.0 0.0
2.67 -0.0 0.0
2.68 -0.0 0.0
2.69 -0.0 0.0
2.7 -0.0 0.0
2.71 -0.0 0.0
2.72 -0.0 0.0
2.73 -0.0 0.0
2.74 -0.0 0.0
2.75 -0.0 0.0
2.7600000000000002 -0.0 0.0
2.77 -0.0 0.0
2.7800000000000002 -0.0 0.0
2.79 -0.0 0.0
2.8000000000000003 -0.0 0.0
2.81 -0.0 0.0
2.82 -0.0 0.0
2.83 -0.0 0.0
2.84 -0.0 0.0
2.85 -0.0 0.0
2.86 -0.0 0.0
2.87 -0.0 0.0
2.88 -0.0 0.0
2.89 -0.0 0.0
2.9 -0.0 0.0
2.91 -0.0 0.0
2.92 -0.0 0.0
2.93 -0.0 0.0
2.94 -0.0 0.0
2.95 -0.0 0.0
2.96 -0.0 0.0
2.97 -0.0 0.0
2.98 -0.0 0.0
2.99 -0.0 0.0
3.0 -0.0 0.0
3.0100000000000002 -0.0 0.0
3.02 -0.0 0.0
3.0300000000000002 -0.0 0.0
3.04 -0.0 0.0
3.0500000000000003 -0.0 0.0
3.06 -0.0 0.0
3.0700000000000003 -0.0 0.0
3.08 -0.0 0.0
3.09 -0.0 0.0
3.1 -0.0 0.0
3.11 -0.0 0.0
3.12 -0.0 0.0
3.13 -0.0 0.0
3.14 -0.0 0.0
3.15 -0.0 0.0
3.16 -0.0 0.0
3.17 -0.0 0.0
3.18 -0.0 0.0
3.19 -0.0 0.0
3.2 -0.0 0.0
3.21 -0.0 0.0
3.22 -0.0 0.0
3.23 -0.0 0.0
3.24 -0.0 0.0
3.25 -0.0 0.0
3.2600000000000002 -0.0 0.0
3.27 -0.0 0.0
3.2800000000000002 -0.0 0.0
3.29 -0.0 0.0
3.3000000000000003 -0.0 0.0
3.31 -0.0 0.0
3.3200000000000003 -0.0 0.0
3.33 -0.0 0.0
3.34 -0.0 0.0
3.35 -0.0 0.0
3.36 -0.0 0.0
3.37 -0.0 0.0
3.38 -0.0 0.0
3.39 -0.0 0.0
3.4 -0.0 0.0
3.41 -0.0 0.0
3.42 -0.0 0.0
3.43 -0.0 0.0
3.44 -0.0 0.0
3.45 -0.0 0.0
3.46 -0.0 0.0
3.47 -0.0 0.0
3.48 -0.0 0.0
3.49 -0.0 0.0
3.5 -0.0 0.0
3.5100000000000002 -0.0 0.0
3.52 -0.0 0.0
3.5300000000000002 -0.0 0.0
3.54 -0.0 0.0
3.5500000000000003 -0.0 0.0
3.56 -0.0 0.0
3.5700000000000003 -0.0 0.0
3.58 -0.0 0.0
3.59 -0.0 0.0
3.6 -0.0 0.0
3.61 -0.0 0.0
3.62 -0.0 0.0
3.63 -0.0 0.0
3.64 -0.0 0.0
3.65 -0.0 0.0
3.66 -0.0 0.0
3.67 -0.0 0.0
3.68 -0.0 0.0
3.69 -0.0 0.0
3.7 -0.0 0.0
3.71 -0.0 0.0
3.72 -0.0 0.0
3.73 -0.0 0.0
3.74 -0.0 0.0
3.75 -0.0 0.0
3.7600000000000002 -0.0 0.0
3.77 -0.0 0.0
3.7800000000000002 -0.0 0.0
3.79 -0.0 0.0
3.8000000000000003 -0.0 0.0
3.81 -0.0 0.0
3.8200000000000003 -0.0 0.0
3.83 -0.0 0.0
3.84 -0.0 0.0
3.85 -0.0 0.0
3.86 -0.0 0.0
3.87 -0.0 0.0
3.88 -0.0 0.0
3.89 -0.0 0.0
3.9 -0.0 0.0
3.91 -0.0 0.0
3.92 -0.0 0.0
3.93 -0.0 0.0
3.94 -0.0 0.0
3.95 -0.0 0.0
3.96 -0.0 0.0
3.97 -0.0 0.0
3.98 -0.0 0.0
3.99 -0.0 0.0
4.0 -0.0 0.0
4.01 -0.0 0.0
4.0200000000000005 -0.0 0.0
4.03 -0.0 0.0
4.04 -0.0 0.0
4.05 -0.0 0.0
4.0600000000000005 -0.0 0.0
4.07 -0.0 0.0
4.08 -0.0 0.0
4.09 -0.0 0.0
4.1 -0.0 0.0
4.11 -0.0 0.0
4.12 -0.0 0.0
4.13 -0.0 0.0
4.14 -0.0 0.0
4.15 -0.0 0.0
4.16 -0.0 0.0
4.17 -0.0 0.0
4.18 -0.0 0.0
4.19 -0.0 0.0
4.2 -0.0 0.0
4.21 -0.0 0.0
4.22 -0.0 0.0
4.23 -0.0 0.0
4.24 -0.0 0.0
4.25 -0.0 0.0
4.26 -0.0 0.0
4.2700000000000005 -0.0 0.0
4.28 -0.0 0.0
4.29 -0.0 0.0
4.3 -0.0 0.0
4.3100000000000005 -0.0 0.0
4.32 -0.0 0.0
4.33 -0.0 0.0
4.34 -0.0 0.0
4.3500000000000005 -0.0 0.0
4.36 -0.0 0.0
4.37 -0.0 0.0
4.38 -0.0 0.0
4.39 -0.0 0.0
4.4 -0.0 0.0
4.41 -0.0 0.0
4.42 -0.0 0.0
4.43 -0.0 0.0
4.44 -0.0 0.0
4.45 -0.0 0.0
4.46 -0.0 0.0
4.47 -0.0 0.0
4.48 -0.0 0.0
4.49 -0.0 0.0
4.5 -0.0 0.0
4.51 -0.0 0.0
4.5200000000000005 -0.0 0.0
4.53 -0.0 0.0
4.54 -0.0 0.0
4.55 -0.0 0.0
4.5600000000000005 -0.0 0.0
4.57 -0.0 0.0
4.58 -0.0 0.0
4.59 -0.0 0.0
4.6000000000000005 -0.0 0.0
4.61 -0.0 0.0
4.62 -0.0 0.0
4.63 -0.0 0.0
4.64 -0.0 0.0
4.65 -0.0 0.0
4.66 -0.0 0.0
4.67 -0.0 0.0
4.68 -0.0 0.0
4.69 -0.0 0.0
4.7 -0.0 0.0
4.71 -0.0 0.0
4.72 -0.0 0.0
4.73 -0.0 0.0
4.74 -0.0 0.0
4.75 -0.0 0.0
4.76 -0.0 0.0
4.7700000000000005 -0.0 0.0
4.78 -0.0 0.0
4.79 -0.0 0.0
4.8 -0.0 0.0
4.8100000000000005 -0.0 0.0
4.82 -0.0 0.0
4.83 -0.0 0.0
4.84 -0.0 0.0
4.8500000000000005 -0.0 0.0
4.86 -0.0 0.0
4.87 -0.0 0.0
4.88 -0.0 0.0
4.89 -0.0 0.0
4.9 -0.0 0.0
4.91 -0.0 0.0
4.92 -0.0 0.0
4.93 -0.0 0.0
4.94 -0.0 0.0
4.95 -0.0 0.0
4.96 -0.0 0.0
4.97 -0.0 0.0
4.98 -0.0 0.0
4.99 -0.0 0.0
5.0 -0.0 0.0


==> data_figures/advection_quantiles_k_rel_L2H1.dat <==
0.00095482 0.00067363 0.00054334 0.00041585 0.00034623 0.00029287 0.00023287 0.00015401
0.00231598 0.00115657 0.00083092 0.00055202 0.00042753 0.00033844 0.00025413 0.00016036
0.0020767  0.00106589 0.00078036 0.00053447 0.00042735 0.0003463 0.00026435 0.00015462
0.00352805 0.00225913 0.00183645 0.00136216 0.00111105 0.00089793 0.00066157 0.00033005
0.00738181 0.00405712 0.00300726 0.00200761 0.00151725 0.00117744 0.00081236 0.00040595
0.12844554 0.09422603 0.08195915 0.06818377 0.05981128 0.05300577 0.04497079 0.03332124


==> data_figures/advection_quantiles_nrand_coeff_rel_L2H1.dat <==
0.06875371 0.05292429 0.04584008 0.03719619 0.03229649 0.027992 0.0228462  0.01323366
0.02613415 0.02005982 0.0170334  0.01357884 0.011504 0.00959243 0.00712733 0.00345202
0.0139871  0.01012713 0.00820372 0.00593916 0.00471741 0.00371875 0.00262179 0.0009606
0.00729446 0.00340416 0.00238761 0.00156482 0.00118054 0.00090758 0.00064083 0.00032689
0.0020767  0.00106589 0.00078036 0.00053447 0.00042735 0.0003463 0.00026435 0.00015462
0.00080845 0.00050521 0.00041151 0.00031911 0.00027081 0.00023348 0.00019012 0.00012513
0.00057827 0.00039802 0.00033785 0.00026804 0.00022986 0.00019889 0.00016564 0.00011655
3.85027799e-04 2.79162513e-04 2.22235627e-04 1.68650623e-04 1.43514494e-04 1.23912192e-04 1.01669536e-04 6.49308732e-05
2.57035371e-04 1.57241580e-04 1.31641502e-04 1.05674675e-04 9.22089505e-05 8.01165713e-05 6.45171230e-05 4.06301577e-05


==> data_figures/advection_quantiles_nt=15-30-45_rel_L2H1.dat <==
0.06191869 0.03573034 0.02891129 0.02117893 0.01754097 0.0145944 0.01131134 0.00667912
0.0020767  0.00106589 0.00078036 0.00053447 0.00042735 0.0003463 0.00026435 0.00015462
2.90592543e-04 1.57408367e-04 1.14245572e-04 7.51040149e-05 5.73839822e-05 4.47346324e-05 3.23033720e-05 1.64939880e-05


==> data_figures/advection_transfer_singular_vals_nt=10.dat <==
0 0.00038441652991182726 0.00030654787727492827 9.212864845578033e-05 4.660115060952243e-06 3.135883926508903e-08
1 0.00010847611745313639 6.55937834462142e-05 9.299752153201559e-06 2.4812681958911304e-07 1.3438544585943466e-09
2 1.78013356389114e-05 9.831100666706212e-06 1.0845266640782105e-06 2.2043987639777208e-08 1.167843126684834e-09
3 2.218834180611661e-06 1.2530413932736482e-06 1.3926005487902364e-07 1.5898922724114703e-08 9.810494350675722e-11
4 2.546118532492907e-07 1.5277840942927452e-07 3.305116202593656e-08 2.8907660164629654e-09 8.437330690913271e-11
5 4.042726809697608e-08 3.9243116213339985e-08 1.942568431205119e-08 2.626742359240343e-09 1.560179475622363e-11
6 3.011460146675117e-08 2.1683257751774873e-08 1.3129958362366974e-08 5.626366715389951e-10 1.140590977831906e-11
7 2.3900913460994633e-08 1.9289839309266484e-08 4.120252968824142e-09 3.8641303278885134e-10 9.024507877169653e-12
8 1.0537762916581633e-08 8.946935774308353e-09 2.946100177046222e-09 1.2025652285423997e-10 3.1673848027071224e-12
9 3.886256748826748e-09 3.014517418041799e-09 1.172467582248428e-09 6.712751249804334e-11 1.7501427699612091e-12
10 3.708025781550199e-09 2.640220861614556e-09 4.878387504571961e-10 3.271356878751712e-11 1.2828225843165727e-12
11 1.1164876037811952e-09 8.898812163593404e-10 3.1908707709220326e-10 2.7961451287898254e-11 6.902488149813986e-13
12 5.603238033291617e-10 4.0023713942828076e-10 8.84463884974056e-11 1.6371645815229343e-11 3.293422571780573e-13
13 3.0578122149688357e-10 2.429443775144428e-10 8.539423105153801e-11 1.3379211352942495e-11 2.2820686165399164e-13
14 9.079506637283342e-11 6.763829290667294e-11 3.77556255126204e-11 7.009861572202018e-12 1.6752432212006685e-13
15 7.993016977489916e-11 6.392506531323154e-11 2.5979725532985417e-11 6.69476350412265e-12 1.4996191882196615e-13
16 3.9358194909587575e-11 3.910470549850654e-11 2.290300915073605e-11 2.995339305297689e-12 7.29742584538702e-14
17 3.016066730198681e-11 2.945587057263334e-11 1.7556104891273476e-11 2.5337993714083285e-12 7.08205438085987e-14
18 2.0652942094555067e-11 1.876162102374115e-11 1.477565419991282e-11 1.8812319135388936e-12 4.877838569865472e-14
19 1.9649683705654716e-11 1.671077898365323e-11 7.3359689135496e-12 9.35389561900742e-13 4.490482930616877e-14
20 1.6485943776332017e-11 1.2721486481549196e-11 6.243025674499573e-12 7.408399397782856e-13 2.8050931939506284e-14
21 1.1105000780314646e-11 1.0368045963816257e-11 3.804995584090536e-12 5.372501611705931e-13 1.8521662194627722e-14
22 5.575658711855094e-12 5.110091202691839e-12 3.318400593689786e-12 3.444561354526948e-13 1.3158033494565733e-14
23 5.403280675877485e-12 4.432699299092298e-12 1.747324387903531e-12 1.9971991663691473e-13 1.2141821774282314e-14
24 3.3309425295739346e-12 2.6477070761643134e-12 1.4091439002696975e-12 1.8376691958937844e-13 1.0633077984688555e-14
25 2.549634374153453e-12 2.3059601885023907e-12 8.964399965135639e-13 1.6243949929908954e-13 5.272839352432612e-15


==> data_figures/compare_frob_lev/frobenius_2_long_stoves.dat <==
0.0   0.0  3.466666666666667   0.010342598577892706
0.03333333333333333   0.0  2.4   0.010342598577892706
0.06666666666666667   0.0  3.7666666666666666   0.010342598577892706
0.1   0.0  3.2333333333333334   0.010342598577892706
0.13333333333333333   0.0  1.3   0.010342598577892706
0.16666666666666666   0.0
0.2   0.0
0.23333333333333334   0.0
0.26666666666666666   0.0
0.3   0.0
0.3333333333333333   0.0
0.36666666666666664   0.0
0.4   0.0
0.43333333333333335   0.0
0.4666666666666667   0.0
0.5   0.0
0.5333333333333333   0.0
0.5666666666666667   0.0
0.6   0.0
0.6333333333333333   0.0
0.6666666666666666   0.0
0.7   0.0
0.7333333333333333   0.0
0.7666666666666666   0.0
0.8   0.0
0.8333333333333334   0.0
0.8666666666666667   0.0
0.9   0.0
0.9333333333333333   0.0
0.9666666666666667   0.0
1.0   0.010342598577892706
1.0333333333333332   0.010342598577892706
1.0666666666666667   0.010342598577892706
1.1   0.010342598577892706
1.1333333333333333   0.010342598577892706
1.1666666666666667   0.010342598577892706
1.2   0.010342598577892706
1.2333333333333334   0.010342598577892706
1.2666666666666666   0.010342598577892706
1.3   0.010342598577892706
1.3333333333333333   0.010342598577892706
1.3666666666666667   0.010342598577892706
1.4   0.010342598577892706
1.4333333333333333   0.010342598577892706
1.4666666666666666   0.010342598577892706
1.5   0.010342598577892706
1.5333333333333332   0.010342598577892706
1.5666666666666667   0.010342598577892706
1.6   0.010342598577892706
1.6333333333333333   0.010342598577892706
1.6666666666666667   0.010342598577892706
1.7   0.010342598577892706
1.7333333333333334   0.010342598577892706
1.7666666666666666   0.010342598577892706
1.8   0.010342598577892706
1.8333333333333333   0.010342598577892706
1.8666666666666667   0.010342598577892706
1.9   0.010342598577892706
1.9333333333333333   0.010342598577892706
1.9666666666666666   0.010342598577892706
2.0   0.010342598577892706
2.033333333333333   0.010342598577892706
2.0666666666666664   0.010342598577892706
2.1   0.010342598577892706
2.1333333333333333   0.010342598577892706
2.1666666666666665   0.010342598577892706
2.2   0.010342598577892706
2.2333333333333334   0.010342598577892706
2.2666666666666666   0.010342598577892706
2.3   0.010342598577892706
2.3333333333333335   0.010342598577892706
2.3666666666666667   0.010342598577892706
2.4   0.010342598577892706
2.433333333333333   0.010342598577892706
2.466666666666667   0.010342598577892706
2.5   0.010342598577892706
2.533333333333333   0.010342598577892706
2.5666666666666664   0.010342598577892706
2.6   0.010342598577892706
2.6333333333333333   0.010342598577892706
2.6666666666666665   0.010342598577892706
2.7   0.010342598577892706
2.7333333333333334   0.010342598577892706
2.7666666666666666   0.010342598577892706
2.8   0.010342598577892706
2.8333333333333335   0.010342598577892706
2.8666666666666667   0.010342598577892706
2.9   0.010342598577892706
2.933333333333333   0.010342598577892706
2.966666666666667   0.010342598577892706
3.0   0.010342598577892706
3.033333333333333   0.010342598577892706
3.0666666666666664   0.010342598577892706
3.1   0.010342598577892706
3.1333333333333333   0.010342598577892706
3.1666666666666665   0.010342598577892706
3.2   0.010342598577892706
3.2333333333333334   0.010342598577892706
3.2666666666666666   0.010342598577892706
3.3   0.010342598577892706
3.3333333333333335   0.010342598577892706
3.3666666666666667   0.010342598577892706
3.4   0.010342598577892706
3.433333333333333   0.010342598577892706
3.466666666666667   0.010342598577892706
3.5   0.010342598577892706
3.533333333333333   0.010342598577892706
3.5666666666666664   0.010342598577892706
3.6   0.010342598577892706
3.6333333333333333   0.010342598577892706
3.6666666666666665   0.010342598577892706
3.6999999999999997   0.010342598577892706
3.7333333333333334   0.010342598577892706
3.7666666666666666   0.010342598577892706
3.8   0.010342598577892706
3.8333333333333335   0.010342598577892706
3.8666666666666667   0.010342598577892706
3.9   0.010342598577892706
3.933333333333333   0.010342598577892706
3.966666666666667   0.010342598577892706
4.0   0.010342598577892706
4.033333333333333   0.0
4.066666666666666   0.0
4.1   0.0
4.133333333333333   0.0
4.166666666666667   0.0
4.2   0.0
4.233333333333333   0.0
4.266666666666667   0.0
4.3   0.0
4.333333333333333   0.0
4.366666666666666   0.0
4.4   0.0
4.433333333333334   0.0
4.466666666666667   0.0
4.5   0.0
4.533333333333333   0.0
4.566666666666666   0.0
4.6   0.0
4.633333333333333   0.0
4.666666666666667   0.0
4.7   0.0
4.733333333333333   0.0
4.766666666666667   0.0
4.8   0.0
4.833333333333333   0.0
4.866666666666666   0.0
4.9   0.0
4.933333333333334   0.0
4.966666666666667   0.0
5.0   0.0
5.033333333333333   0.0
5.066666666666666   0.0
5.1   0.0
5.133333333333333   0.0
5.166666666666667   0.0
5.2   0.0
5.233333333333333   0.0
5.266666666666667   0.0
5.3   0.0
5.333333333333333   0.0
5.366666666666666   0.0
5.4   0.0
5.433333333333334   0.0
5.466666666666667   0.0
5.5   0.0
5.533333333333333   0.0
5.566666666666666   0.0
5.6   0.0
5.633333333333333   0.0
5.666666666666667   0.0
5.7   0.0
5.733333333333333   0.0
5.766666666666667   0.0
5.8   0.0
5.833333333333333   0.0
5.866666666666666   0.0
5.9   0.0
5.933333333333334   0.0
5.966666666666667   0.0
6.0   0.0006464124111182941
6.033333333333333   0.0006464124111182941
6.066666666666666   0.0006464124111182941
6.1   0.0006464124111182941
6.133333333333333   0.0006464124111182941
6.166666666666667   0.0006464124111182941
6.2   0.0006464124111182941
6.233333333333333   0.0006464124111182941
6.266666666666667   0.0006464124111182941
6.3   0.0006464124111182941
6.333333333333333   0.0006464124111182941
6.366666666666666   0.0006464124111182941
6.4   0.0006464124111182941
6.433333333333334   0.0006464124111182941
6.466666666666667   0.0006464124111182941
6.5   0.0006464124111182941
6.533333333333333   0.0006464124111182941
6.566666666666666   0.0006464124111182941
6.6   0.0006464124111182941
6.633333333333333   0.0006464124111182941
6.666666666666667   0.0006464124111182941
6.7   0.0006464124111182941
6.733333333333333   0.0006464124111182941
6.766666666666667   0.0006464124111182941
6.8   0.0006464124111182941
6.833333333333333   0.0006464124111182941
6.866666666666666   0.0006464124111182941
6.8999999999999995   0.0006464124111182941
6.933333333333334   0.0006464124111182941
6.966666666666667   0.0006464124111182941
7.0   0.0006464124111182941
7.033333333333333   0.0006464124111182941
7.066666666666666   0.0006464124111182941
7.1   0.0006464124111182941
7.133333333333333   0.0006464124111182941
7.166666666666667   0.0006464124111182941
7.2   0.0006464124111182941
7.233333333333333   0.0006464124111182941
7.266666666666667   0.0006464124111182941
7.3   0.0006464124111182941
7.333333333333333   0.0006464124111182941
7.366666666666666   0.0006464124111182941
7.3999999999999995   0.0006464124111182941
7.433333333333334   0.0006464124111182941
7.466666666666667   0.0006464124111182941
7.5   0.0006464124111182941
7.533333333333333   0.0006464124111182941
7.566666666666666   0.0006464124111182941
7.6   0.0006464124111182941
7.633333333333333   0.0006464124111182941
7.666666666666667   0.0006464124111182941
7.7   0.0006464124111182941
7.733333333333333   0.0006464124111182941
7.766666666666667   0.0006464124111182941
7.8   0.0006464124111182941
7.833333333333333   0.0006464124111182941
7.866666666666666   0.0006464124111182941
7.8999999999999995   0.0006464124111182941
7.933333333333334   0.0006464124111182941
7.966666666666667   0.0006464124111182941
8.0   0.0006464124111182941
8.033333333333333   0.0006464124111182941
8.066666666666666   0.0006464124111182941
8.1   0.0006464124111182941
8.133333333333333   0.0006464124111182941
8.166666666666666   0.0006464124111182941
8.2   0.0006464124111182941
8.233333333333333   0.0006464124111182941
8.266666666666666   0.0006464124111182941
8.3   0.0006464124111182941
8.333333333333334   0.0006464124111182941
8.366666666666667   0.0006464124111182941
8.4   0.0006464124111182941
8.433333333333334   0.0006464124111182941
8.466666666666667   0.0006464124111182941
8.5   0.0006464124111182941
8.533333333333333   0.0006464124111182941
8.566666666666666   0.0006464124111182941
8.6   0.0006464124111182941
8.633333333333333   0.0006464124111182941
8.666666666666666   0.0006464124111182941
8.7   0.0006464124111182941
8.733333333333333   0.0006464124111182941
8.766666666666666   0.0006464124111182941
8.8   0.0006464124111182941
8.833333333333334   0.0006464124111182941
8.866666666666667   0.0006464124111182941
8.9   0.0006464124111182941
8.933333333333334   0.0006464124111182941
8.966666666666667   0.0006464124111182941
9.0   0.0006464124111182941
9.033333333333333   0.0
9.066666666666666   0.0
9.1   0.0
9.133333333333333   0.0
9.166666666666666   0.0
9.2   0.0
9.233333333333333   0.0
9.266666666666666   0.0
9.3   0.0
9.333333333333334   0.0
9.366666666666667   0.0
9.4   0.0
9.433333333333334   0.0
9.466666666666667   0.0
9.5   0.0
9.533333333333333   0.0
9.566666666666666   0.0
9.6   0.0
9.633333333333333   0.0
9.666666666666666   0.0
9.7   0.0
9.733333333333333   0.0
9.766666666666666   0.0
9.8   0.0
9.833333333333334   0.0
9.866666666666667   0.0
9.9   0.0
9.933333333333334   0.0
9.966666666666667   0.0
10.0   0.0


==> data_figures/compare_frob_lev/frobenius_long+short_stove.dat <==
0.0   0.0  2.0   0.00531914893617021
0.03333333333333333   0.0  4.666666666666667   0.00531914893617021
0.06666666666666667   0.0  6.133333333333333   0.00531914893617021
0.1   0.0  2.8333333333333335   0.00531914893617021
0.13333333333333333   0.0  5.266666666666667   0.00531914893617021
0.16666666666666666   0.0
0.2   0.0
0.23333333333333334   0.0
0.26666666666666666   0.0
0.3   0.0
0.3333333333333333   0.0
0.36666666666666664   0.0
0.4   0.0
0.43333333333333335   0.0
0.4666666666666667   0.0
0.5   0.0
0.5333333333333333   0.0
0.5666666666666667   0.0
0.6   0.0
0.6333333333333333   0.0
0.6666666666666666   0.0
0.7   0.0
0.7333333333333333   0.0
0.7666666666666666   0.0
0.8   0.0
0.8333333333333334   0.0
0.8666666666666667   0.0
0.9   0.0
0.9333333333333333   0.0
0.9666666666666667   0.0
1.0   0.00531914893617021
1.0333333333333332   0.00531914893617021
1.0666666666666667   0.00531914893617021
1.1   0.00531914893617021
1.1333333333333333   0.00531914893617021
1.1666666666666667   0.00531914893617021
1.2   0.00531914893617021
1.2333333333333334   0.00531914893617021
1.2666666666666666   0.00531914893617021
1.3   0.00531914893617021
1.3333333333333333   0.00531914893617021
1.3666666666666667   0.00531914893617021
1.4   0.00531914893617021
1.4333333333333333   0.00531914893617021
1.4666666666666666   0.00531914893617021
1.5   0.00531914893617021
1.5333333333333332   0.00531914893617021
1.5666666666666667   0.00531914893617021
1.6   0.00531914893617021
1.6333333333333333   0.00531914893617021
1.6666666666666667   0.00531914893617021
1.7   0.00531914893617021
1.7333333333333334   0.00531914893617021
1.7666666666666666   0.00531914893617021
1.8   0.00531914893617021
1.8333333333333333   0.00531914893617021
1.8666666666666667   0.00531914893617021
1.9   0.00531914893617021
1.9333333333333333   0.00531914893617021
1.9666666666666666   0.00531914893617021
2.0   0.00531914893617021
2.033333333333333   0.00531914893617021
2.0666666666666664   0.00531914893617021
2.1   0.00531914893617021
2.1333333333333333   0.00531914893617021
2.1666666666666665   0.00531914893617021
2.2   0.00531914893617021
2.2333333333333334   0.00531914893617021
2.2666666666666666   0.00531914893617021
2.3   0.00531914893617021
2.3333333333333335   0.00531914893617021
2.3666666666666667   0.00531914893617021
2.4   0.00531914893617021
2.433333333333333   0.00531914893617021
2.466666666666667   0.00531914893617021
2.5   0.00531914893617021
2.533333333333333   0.00531914893617021
2.5666666666666664   0.00531914893617021
2.6   0.00531914893617021
2.6333333333333333   0.00531914893617021
2.6666666666666665   0.00531914893617021
2.7   0.00531914893617021
2.7333333333333334   0.00531914893617021
2.7666666666666666   0.00531914893617021
2.8   0.00531914893617021
2.8333333333333335   0.00531914893617021
2.8666666666666667   0.00531914893617021
2.9   0.00531914893617021
2.933333333333333   0.00531914893617021
2.966666666666667   0.00531914893617021
3.0   0.00531914893617021
3.033333333333333   0.00531914893617021
3.0666666666666664   0.00531914893617021
3.1   0.00531914893617021
3.1333333333333333   0.00531914893617021
3.1666666666666665   0.00531914893617021
3.2   0.00531914893617021
3.2333333333333334   0.00531914893617021
3.2666666666666666   0.00531914893617021
3.3   0.00531914893617021
3.3333333333333335   0.00531914893617021
3.3666666666666667   0.00531914893617021
3.4   0.00531914893617021
3.433333333333333   0.00531914893617021
3.466666666666667   0.00531914893617021
3.5   0.00531914893617021
3.533333333333333   0.00531914893617021
3.5666666666666664   0.00531914893617021
3.6   0.00531914893617021
3.6333333333333333   0.00531914893617021
3.6666666666666665   0.00531914893617021
3.6999999999999997   0.00531914893617021
3.7333333333333334   0.00531914893617021
3.7666666666666666   0.00531914893617021
3.8   0.00531914893617021
3.8333333333333335   0.00531914893617021
3.8666666666666667   0.00531914893617021
3.9   0.00531914893617021
3.933333333333333   0.00531914893617021
3.966666666666667   0.00531914893617021
4.0   0.00531914893617021
4.033333333333333   0.00531914893617021
4.066666666666666   0.00531914893617021
4.1   0.00531914893617021
4.133333333333333   0.00531914893617021
4.166666666666667   0.00531914893617021
4.2   0.00531914893617021
4.233333333333333   0.00531914893617021
4.266666666666667   0.00531914893617021
4.3   0.00531914893617021
4.333333333333333   0.00531914893617021
4.366666666666666   0.00531914893617021
4.4   0.00531914893617021
4.433333333333334   0.00531914893617021
4.466666666666667   0.00531914893617021
4.5   0.00531914893617021
4.533333333333333   0.00531914893617021
4.566666666666666   0.00531914893617021
4.6   0.00531914893617021
4.633333333333333   0.00531914893617021
4.666666666666667   0.00531914893617021
4.7   0.00531914893617021
4.733333333333333   0.00531914893617021
4.766666666666667   0.00531914893617021
4.8   0.00531914893617021
4.833333333333333   0.00531914893617021
4.866666666666666   0.00531914893617021
4.9   0.00531914893617021
4.933333333333334   0.00531914893617021
4.966666666666667   0.00531914893617021
5.0   0.00531914893617021
5.033333333333333   0.00531914893617021
5.066666666666666   0.00531914893617021
5.1   0.00531914893617021
5.133333333333333   0.00531914893617021
5.166666666666667   0.00531914893617021
5.2   0.00531914893617021
5.233333333333333   0.00531914893617021
5.266666666666667   0.00531914893617021
5.3   0.00531914893617021
5.333333333333333   0.00531914893617021
5.366666666666666   0.00531914893617021
5.4   0.00531914893617021
5.433333333333334   0.00531914893617021
5.466666666666667   0.00531914893617021
5.5   0.00531914893617021
5.533333333333333   0.00531914893617021
5.566666666666666   0.00531914893617021
5.6   0.00531914893617021
5.633333333333333   0.00531914893617021
5.666666666666667   0.00531914893617021
5.7   0.00531914893617021
5.733333333333333   0.00531914893617021
5.766666666666667   0.00531914893617021
5.8   0.00531914893617021
5.833333333333333   0.00531914893617021
5.866666666666666   0.00531914893617021
5.9   0.00531914893617021
5.933333333333334   0.00531914893617021
5.966666666666667   0.00531914893617021
6.0   0.00531914893617021
6.033333333333333   0.00531914893617021
6.066666666666666   0.00531914893617021
6.1   0.00531914893617021
6.133333333333333   0.00531914893617021
6.166666666666667   0.00531914893617021
6.2   0.00531914893617021
6.233333333333333   0.00531914893617021
6.266666666666667   0.00531914893617021
6.3   0.00531914893617021
6.333333333333333   0.00531914893617021
6.366666666666666   0.00531914893617021
6.4   0.00531914893617021
6.433333333333334   0.00531914893617021
6.466666666666667   0.00531914893617021
6.5   0.00531914893617021
6.533333333333333   0.00531914893617021
6.566666666666666   0.00531914893617021
6.6   0.00531914893617021
6.633333333333333   0.00531914893617021
6.666666666666667   0.00531914893617021
6.7   0.00531914893617021
6.733333333333333   0.00531914893617021
6.766666666666667   0.00531914893617021
6.8   0.00531914893617021
6.833333333333333   0.00531914893617021
6.866666666666666   0.00531914893617021
6.8999999999999995   0.00531914893617021
6.933333333333334   0.00531914893617021
6.966666666666667   0.00531914893617021
7.0   0.00531914893617021
7.033333333333333   0.0
7.066666666666666   0.0
7.1   0.0
7.133333333333333   0.0
7.166666666666667   0.0
7.2   0.0
7.233333333333333   0.0
7.266666666666667   0.0
7.3   0.0
7.333333333333333   0.0
7.366666666666666   0.0
7.3999999999999995   0.0
7.433333333333334   0.0
7.466666666666667   0.0
7.5   0.0
7.533333333333333   0.0
7.566666666666666   0.0
7.6   0.0
7.633333333333333   0.0
7.666666666666667   0.0
7.7   0.0
7.733333333333333   0.0
7.766666666666667   0.0
7.8   0.0
7.833333333333333   0.0
7.866666666666666   0.0
7.8999999999999995   0.0
7.933333333333334   0.0
7.966666666666667   0.0
8.0   0.0
8.033333333333333   0.0
8.066666666666666   0.0
8.1   0.0
8.133333333333333   0.0
8.166666666666666   0.0
8.2   0.0
8.233333333333333   0.0
8.266666666666666   0.0
8.3   0.0
8.333333333333334   0.0
8.366666666666667   0.0
8.4   0.0
8.433333333333334   0.0
8.466666666666667   0.0
8.5   0.0
8.533333333333333   0.0
8.566666666666666   0.0
8.6   0.0
8.633333333333333   0.0
8.666666666666666   0.0
8.7   0.0
8.733333333333333   0.0
8.766666666666666   0.0
8.8   0.0
8.833333333333334   0.0
8.866666666666667   0.0
8.9   0.0
8.933333333333334   0.0
8.966666666666667   0.0
9.0   0.00531914893617021
9.033333333333333   0.00531914893617021
9.066666666666666   0.00531914893617021
9.1   0.00531914893617021
9.133333333333333   0.00531914893617021
9.166666666666666   0.00531914893617021
9.2   0.00531914893617021
9.233333333333333   0.0
9.266666666666666   0.0
9.3   0.0
9.333333333333334   0.0
9.366666666666667   0.0
9.4   0.0
9.433333333333334   0.0
9.466666666666667   0.0
9.5   0.0
9.533333333333333   0.0
9.566666666666666   0.0
9.6   0.0
9.633333333333333   0.0
9.666666666666666   0.0
9.7   0.0
9.733333333333333   0.0
9.766666666666666   0.0
9.8   0.0
9.833333333333334   0.0
9.866666666666667   0.0
9.9   0.0
9.933333333333334   0.0
9.966666666666667   0.0
10.0   0.0


==> data_figures/compare_frob_lev/grid_t+2_long_stoves.dat <==
0.0   0   0
0.03333333333333333   0   0
0.06666666666666667   0   0
0.1   0   0
0.13333333333333333   0   0
0.16666666666666666   0   0
0.2   0   0
0.23333333333333334   0   0
0.26666666666666666   0   0
0.3   0   0
0.3333333333333333   0   0
0.36666666666666664   0   0
0.4   0   0
0.43333333333333335   0   0
0.4666666666666667   0   0
0.5   0   0
0.5333333333333333   0   0
0.5666666666666667   0   0
0.6   0   0
0.6333333333333333   0   0
0.6666666666666666   0   0
0.7   0   0
0.7333333333333333   0   0
0.7666666666666666   0   0
0.8   0   0
0.8333333333333334   0   0
0.8666666666666667   0   0
0.9   0   0
0.9333333333333333   0   0
0.9666666666666667   0   0
1.0   4   0
1.0333333333333332   4   0
1.0666666666666667   4   0
1.1   4   0
1.1333333333333333   4   0
1.1666666666666667   4   0
1.2   4   0
1.2333333333333334   4   0
1.2666666666666666   4   0
1.3   4   0
1.3333333333333333   4   0
1.3666666666666667   4   0
1.4   4   0
1.4333333333333333   4   0
1.4666666666666666   4   0
1.5   4   0
1.5333333333333332   4   0
1.5666666666666667   4   0
1.6   4   0
1.6333333333333333   4   0
1.6666666666666667   4   0
1.7   4   0
1.7333333333333334   4   0
1.7666666666666666   4   0
1.8   4   0
1.8333333333333333   4   0
1.8666666666666667   4   0
1.9   4   0
1.9333333333333333   4   0
1.9666666666666666   4   0
2.0   4   0
2.033333333333333   4   0
2.0666666666666664   4   0
2.1   4   0
2.1333333333333333   4   0
2.1666666666666665   4   0
2.2   4   0
2.2333333333333334   4   0
2.2666666666666666   4   0
2.3   4   0
2.3333333333333335   4   0
2.3666666666666667   4   0
2.4   4   0
2.433333333333333   4   0
2.466666666666667   4   0
2.5   4   0
2.533333333333333   4   0
2.5666666666666664   4   0
2.6   4   0
2.6333333333333333   4   0
2.6666666666666665   4   0
2.7   4   0
2.7333333333333334   4   0
2.7666666666666666   4   0
2.8   4   0
2.8333333333333335   4   0
2.8666666666666667   4   0
2.9   4   0
2.933333333333333   4   0
2.966666666666667   4   0
3.0   4   0
3.033333333333333   4   0
3.0666666666666664   4   0
3.1   4   0
3.1333333333333333   4   0
3.1666666666666665   4   0
3.2   4   0
3.2333333333333334   4   0
3.2666666666666666   4   0
3.3   4   0
3.3333333333333335   4   0
3.3666666666666667   4   0
3.4   4   0
3.433333333333333   4   0
3.466666666666667   4   0
3.5   4   0
3.533333333333333   4   0
3.5666666666666664   4   0
3.6   4   0
3.6333333333333333   4   0
3.6666666666666665   4   0
3.6999999999999997   4   0
3.7333333333333334   4   0
3.7666666666666666   4   0
3.8   4   0
3.8333333333333335   4   0
3.8666666666666667   4   0
3.9   4   0
3.933333333333333   4   0
3.966666666666667   4   0
4.0   4   0
4.033333333333333   0   0
4.066666666666666   0   0
4.1   0   0
4.133333333333333   0   0
4.166666666666667   0   0
4.2   0   0
4.233333333333333   0   0
4.266666666666667   0   0
4.3   0   0
4.333333333333333   0   0
4.366666666666666   0   0
4.4   0   0
4.433333333333334   0   0
4.466666666666667   0   0
4.5   0   0
4.533333333333333   0   0
4.566666666666666   0   0
4.6   0   0
4.633333333333333   0   0
4.666666666666667   0   0
4.7   0   0
4.733333333333333   0   0
4.766666666666667   0   0
4.8   0   0
4.833333333333333   0   0
4.866666666666666   0   0
4.9   0   0
4.933333333333334   0   0
4.966666666666667   0   0
5.0   0   0
5.033333333333333   0   0
5.066666666666666   0   0
5.1   0   0
5.133333333333333   0   0
5.166666666666667   0   0
5.2   0   0
5.233333333333333   0   0
5.266666666666667   0   0
5.3   0   0
5.333333333333333   0   0
5.366666666666666   0   0
5.4   0   0
5.433333333333334   0   0
5.466666666666667   0   0
5.5   0   0
5.533333333333333   0   0
5.566666666666666   0   0
5.6   0   0
5.633333333333333   0   0
5.666666666666667   0   0
5.7   0   0
5.733333333333333   0   0
5.766666666666667   0   0
5.8   0   0
5.833333333333333   0   0
5.866666666666666   0   0
5.9   0   0
5.933333333333334   0   0
5.966666666666667   0   0
6.0   0   1
6.033333333333333   0   1
6.066666666666666   0   1
6.1   0   1
6.133333333333333   0   1
6.166666666666667   0   1
6.2   0   1
6.233333333333333   0   1
6.266666666666667   0   1
6.3   0   1
6.333333333333333   0   1
6.366666666666666   0   1
6.4   0   1
6.433333333333334   0   1
6.466666666666667   0   1
6.5   0   1
6.533333333333333   0   1
6.566666666666666   0   1
6.6   0   1
6.633333333333333   0   1
6.666666666666667   0   1
6.7   0   1
6.733333333333333   0   1
6.766666666666667   0   1
6.8   0   1
6.833333333333333   0   1
6.866666666666666   0   1
6.8999999999999995   0   1
6.933333333333334   0   1
6.966666666666667   0   1
7.0   0   1
7.033333333333333   0   1
7.066666666666666   0   1
7.1   0   1
7.133333333333333   0   1
7.166666666666667   0   1
7.2   0   1
7.233333333333333   0   1
7.266666666666667   0   1
7.3   0   1
7.333333333333333   0   1
7.366666666666666   0   1
7.3999999999999995   0   1
7.433333333333334   0   1
7.466666666666667   0   1
7.5   0   1
7.533333333333333   0   1
7.566666666666666   0   1
7.6   0   1
7.633333333333333   0   1
7.666666666666667   0   1
7.7   0   1
7.733333333333333   0   1
7.766666666666667   0   1
7.8   0   1
7.833333333333333   0   1
7.866666666666666   0   1
7.8999999999999995   0   1
7.933333333333334   0   1
7.966666666666667   0   1
8.0   0   1
8.033333333333333   0   1
8.066666666666666   0   1
8.1   0   1
8.133333333333333   0   1
8.166666666666666   0   1
8.2   0   1
8.233333333333333   0   1
8.266666666666666   0   1
8.3   0   1
8.333333333333334   0   1
8.366666666666667   0   1
8.4   0   1
8.433333333333334   0   1
8.466666666666667   0   1
8.5   0   1
8.533333333333333   0   1
8.566666666666666   0   1
8.6   0   1
8.633333333333333   0   1
8.666666666666666   0   1
8.7   0   1
8.733333333333333   0   1
8.766666666666666   0   1
8.8   0   1
8.833333333333334   0   1
8.866666666666667   0   1
8.9   0   1
8.933333333333334   0   1
8.966666666666667   0   1
9.0   0   1
9.033333333333333   0   0
9.066666666666666   0   0
9.1   0   0
9.133333333333333   0   0
9.166666666666666   0   0
9.2   0   0
9.233333333333333   0   0
9.266666666666666   0   0
9.3   0   0
9.333333333333334   0   0
9.366666666666667   0   0
9.4   0   0
9.433333333333334   0   0
9.466666666666667   0   0
9.5   0   0
9.533333333333333   0   0
9.566666666666666   0   0
9.6   0   0
9.633333333333333   0   0
9.666666666666666   0   0
9.7   0   0
9.733333333333333   0   0
9.766666666666666   0   0
9.8   0   0
9.833333333333334   0   0
9.866666666666667   0   0
9.9   0   0
9.933333333333334   0   0
9.966666666666667   0   0
10.0   0   0


==> data_figures/compare_frob_lev/grid_t+long+short_stove.dat <==
0.0   0   0
0.03333333333333333   0   0
0.06666666666666667   0   0
0.1   0   0
0.13333333333333333   0   0
0.16666666666666666   0   0
0.2   0   0
0.23333333333333334   0   0
0.26666666666666666   0   0
0.3   0   0
0.3333333333333333   0   0
0.36666666666666664   0   0
0.4   0   0
0.43333333333333335   0   0
0.4666666666666667   0   0
0.5   0   0
0.5333333333333333   0   0
0.5666666666666667   0   0
0.6   0   0
0.6333333333333333   0   0
0.6666666666666666   0   0
0.7   0   0
0.7333333333333333   0   0
0.7666666666666666   0   0
0.8   0   0
0.8333333333333334   0   0
0.8666666666666667   0   0
0.9   0   0
0.9333333333333333   0   0
0.9666666666666667   0   0
1.0   1   0
1.0333333333333332   1   0
1.0666666666666667   1   0
1.1   1   0
1.1333333333333333   1   0
1.1666666666666667   1   0
1.2   1   0
1.2333333333333334   1   0
1.2666666666666666   1   0
1.3   1   0
1.3333333333333333   1   0
1.3666666666666667   1   0
1.4   1   0
1.4333333333333333   1   0
1.4666666666666666   1   0
1.5   1   0
1.5333333333333332   1   0
1.5666666666666667   1   0
1.6   1   0
1.6333333333333333   1   0
1.6666666666666667   1   0
1.7   1   0
1.7333333333333334   1   0
1.7666666666666666   1   0
1.8   1   0
1.8333333333333333   1   0
1.8666666666666667   1   0
1.9   1   0
1.9333333333333333   1   0
1.9666666666666666   1   0
2.0   1   0
2.033333333333333   1   0
2.0666666666666664   1   0
2.1   1   0
2.1333333333333333   1   0
2.1666666666666665   1   0
2.2   1   0
2.2333333333333334   1   0
2.2666666666666666   1   0
2.3   1   0
2.3333333333333335   1   0
2.3666666666666667   1   0
2.4   1   0
2.433333333333333   1   0
2.466666666666667   1   0
2.5   1   0
2.533333333333333   1   0
2.5666666666666664   1   0
2.6   1   0
2.6333333333333333   1   0
2.6666666666666665   1   0
2.7   1   0
2.7333333333333334   1   0
2.7666666666666666   1   0
2.8   1   0
2.8333333333333335   1   0
2.8666666666666667   1   0
2.9   1   0
2.933333333333333   1   0
2.966666666666667   1   0
3.0   1   0
3.033333333333333   1   0
3.0666666666666664   1   0
3.1   1   0
3.1333333333333333   1   0
3.1666666666666665   1   0
3.2   1   0
3.2333333333333334   1   0
3.2666666666666666   1   0
3.3   1   0
3.3333333333333335   1   0
3.3666666666666667   1   0
3.4   1   0
3.433333333333333   1   0
3.466666666666667   1   0
3.5   1   0
3.533333333333333   1   0
3.5666666666666664   1   0
3.6   1   0
3.6333333333333333   1   0
3.6666666666666665   1   0
3.6999999999999997   1   0
3.7333333333333334   1   0
3.7666666666666666   1   0
3.8   1   0
3.8333333333333335   1   0
3.8666666666666667   1   0
3.9   1   0
3.933333333333333   1   0
3.966666666666667   1   0
4.0   1   0
4.033333333333333   1   0
4.066666666666666   1   0
4.1   1   0
4.133333333333333   1   0
4.166666666666667   1   0
4.2   1   0
4.233333333333333   1   0
4.266666666666667   1   0
4.3   1   0
4.333333333333333   1   0
4.366666666666666   1   0
4.4   1   0
4.433333333333334   1   0
4.466666666666667   1   0
4.5   1   0
4.533333333333333   1   0
4.566666666666666   1   0
4.6   1   0
4.633333333333333   1   0
4.666666666666667   1   0
4.7   1   0
4.733333333333333   1   0
4.766666666666667   1   0
4.8   1   0
4.833333333333333   1   0
4.866666666666666   1   0
4.9   1   0
4.933333333333334   1   0
4.966666666666667   1   0
5.0   1   0
5.033333333333333   1   0
5.066666666666666   1   0
5.1   1   0
5.133333333333333   1   0
5.166666666666667   1   0
5.2   1   0
5.233333333333333   1   0
5.266666666666667   1   0
5.3   1   0
5.333333333333333   1   0
5.366666666666666   1   0
5.4   1   0
5.433333333333334   1   0
5.466666666666667   1   0
5.5   1   0
5.533333333333333   1   0
5.566666666666666   1   0
5.6   1   0
5.633333333333333   1   0
5.666666666666667   1   0
5.7   1   0
5.733333333333333   1   0
5.766666666666667   1   0
5.8   1   0
5.833333333333333   1   0
5.866666666666666   1   0
5.9   1   0
5.933333333333334   1   0
5.966666666666667   1   0
6.0   1   0
6.033333333333333   1   0
6.066666666666666   1   0
6.1   1   0
6.133333333333333   1   0
6.166666666666667   1   0
6.2   1   0
6.233333333333333   1   0
6.266666666666667   1   0
6.3   1   0
6.333333333333333   1   0
6.366666666666666   1   0
6.4   1   0
6.433333333333334   1   0
6.466666666666667   1   0
6.5   1   0
6.533333333333333   1   0
6.566666666666666   1   0
6.6   1   0
6.633333333333333   1   0
6.666666666666667   1   0
6.7   1   0
6.733333333333333   1   0
6.766666666666667   1   0
6.8   1   0
6.833333333333333   1   0
6.866666666666666   1   0
6.8999999999999995   1   0
6.933333333333334   1   0
6.966666666666667   1   0
7.0   1   0
7.033333333333333   0   0
7.066666666666666   0   0
7.1   0   0
7.133333333333333   0   0
7.166666666666667   0   0
7.2   0   0
7.233333333333333   0   0
7.266666666666667   0   0
7.3   0   0
7.333333333333333   0   0
7.366666666666666   0   0
7.3999999999999995   0   0
7.433333333333334   0   0
7.466666666666667   0   0
7.5   0   0
7.533333333333333   0   0
7.566666666666666   0   0
7.6   0   0
7.633333333333333   0   0
7.666666666666667   0   0
7.7   0   0
7.733333333333333   0   0
7.766666666666667   0   0
7.8   0   0
7.833333333333333   0   0
7.866666666666666   0   0
7.8999999999999995   0   0
7.933333333333334   0   0
7.966666666666667   0   0
8.0   0   0
8.033333333333333   0   0
8.066666666666666   0   0
8.1   0   0
8.133333333333333   0   0
8.166666666666666   0   0
8.2   0   0
8.233333333333333   0   0
8.266666666666666   0   0
8.3   0   0
8.333333333333334   0   0
8.366666666666667   0   0
8.4   0   0
8.433333333333334   0   0
8.466666666666667   0   0
8.5   0   0
8.533333333333333   0   0
8.566666666666666   0   0
8.6   0   0
8.633333333333333   0   0
8.666666666666666   0   0
8.7   0   0
8.733333333333333   0   0
8.766666666666666   0   0
8.8   0   0
8.833333333333334   0   0
8.866666666666667   0   0
8.9   0   0
8.933333333333334   0   0
8.966666666666667   0   0
9.0   0   1
9.033333333333333   0   1
9.066666666666666   0   1
9.1   0   1
9.133333333333333   0   1
9.166666666666666   0   1
9.2   0   1
9.233333333333333   0   0
9.266666666666666   0   0
9.3   0   0
9.333333333333334   0   0
9.366666666666667   0   0
9.4   0   0
9.433333333333334   0   0
9.466666666666667   0   0
9.5   0   0
9.533333333333333   0   0
9.566666666666666   0   0
9.6   0   0
9.633333333333333   0   0
9.666666666666666   0   0
9.7   0   0
9.733333333333333   0   0
9.766666666666666   0   0
9.8   0   0
9.833333333333334   0   0
9.866666666666667   0   0
9.9   0   0
9.933333333333334   0   0
9.966666666666667   0   0
10.0   0   0


==> data_figures/compare_frob_lev/leverage_2_long_stoves.dat <==
0.0   0.0  2.4   0.005494505494505495
0.03333333333333333   0.0  3.6   0.005494505494505495
0.06666666666666667   0.0  1.5333333333333332   0.005494505494505495
0.1   0.0  6.533333333333333   0.005494505494505496
0.13333333333333333   0.0  7.7   0.005494505494505496
0.16666666666666666   0.0
0.2   0.0
0.23333333333333334   0.0
0.26666666666666666   0.0
0.3   0.0
0.3333333333333333   0.0
0.36666666666666664   0.0
0.4   0.0
0.43333333333333335   0.0
0.4666666666666667   0.0
0.5   0.0
0.5333333333333333   0.0
0.5666666666666667   0.0
0.6   0.0
0.6333333333333333   0.0
0.6666666666666666   0.0
0.7   0.0
0.7333333333333333   0.0
0.7666666666666666   0.0
0.8   0.0
0.8333333333333334   0.0
0.8666666666666667   0.0
0.9   0.0
0.9333333333333333   0.0
0.9666666666666667   0.0
1.0   0.005494505494505495
1.0333333333333332   0.005494505494505512
1.0666666666666667   0.005494505494505495
1.1   0.005494505494505495
1.1333333333333333   0.005494505494505495
1.1666666666666667   0.005494505494505495
1.2   0.005494505494505495
1.2333333333333334   0.005494505494505495
1.2666666666666666   0.005494505494505495
1.3   0.005494505494505495
1.3333333333333333   0.005494505494505495
1.3666666666666667   0.005494505494505495
1.4   0.005494505494505495
1.4333333333333333   0.005494505494505495
1.4666666666666666   0.005494505494505495
1.5   0.005494505494505495
1.5333333333333332   0.005494505494505495
1.5666666666666667   0.005494505494505495
1.6   0.005494505494505495
1.6333333333333333   0.005494505494505495
1.6666666666666667   0.005494505494505495
1.7   0.005494505494505495
1.7333333333333334   0.005494505494505495
1.7666666666666666   0.005494505494505495
1.8   0.005494505494505495
1.8333333333333333   0.005494505494505495
1.8666666666666667   0.005494505494505495
1.9   0.005494505494505495
1.9333333333333333   0.005494505494505495
1.9666666666666666   0.005494505494505495
2.0   0.005494505494505495
2.033333333333333   0.005494505494505495
2.0666666666666664   0.005494505494505495
2.1   0.005494505494505495
2.1333333333333333   0.005494505494505495
2.1666666666666665   0.005494505494505495
2.2   0.005494505494505495
2.2333333333333334   0.005494505494505495
2.2666666666666666   0.005494505494505495
2.3   0.005494505494505495
2.3333333333333335   0.005494505494505495
2.3666666666666667   0.005494505494505495
2.4   0.005494505494505495
2.433333333333333   0.005494505494505495
2.466666666666667   0.005494505494505495
2.5   0.005494505494505495
2.533333333333333   0.005494505494505495
2.5666666666666664   0.005494505494505495
2.6   0.005494505494505495
2.6333333333333333   0.005494505494505495
2.6666666666666665   0.005494505494505495
2.7   0.005494505494505495
2.7333333333333334   0.005494505494505495
2.7666666666666666   0.005494505494505495
2.8   0.005494505494505495
2.8333333333333335   0.005494505494505495
2.8666666666666667   0.005494505494505495
2.9   0.005494505494505495
2.933333333333333   0.005494505494505495
2.966666666666667   0.005494505494505495
3.0   0.005494505494505495
3.033333333333333   0.005494505494505495
3.0666666666666664   0.005494505494505495
3.1   0.005494505494505495
3.1333333333333333   0.005494505494505495
3.1666666666666665   0.005494505494505495
3.2   0.005494505494505495
3.2333333333333334   0.005494505494505495
3.2666666666666666   0.005494505494505495
3.3   0.005494505494505495
3.3333333333333335   0.005494505494505495
3.3666666666666667   0.005494505494505495
3.4   0.005494505494505495
3.433333333333333   0.005494505494505495
3.466666666666667   0.005494505494505495
3.5   0.005494505494505495
3.533333333333333   0.005494505494505495
3.5666666666666664   0.005494505494505495
3.6   0.005494505494505495
3.6333333333333333   0.005494505494505495
3.6666666666666665   0.005494505494505495
3.6999999999999997   0.005494505494505495
3.7333333333333334   0.005494505494505495
3.7666666666666666   0.005494505494505495
3.8   0.005494505494505495
3.8333333333333335   0.005494505494505495
3.8666666666666667   0.005494505494505495
3.9   0.005494505494505495
3.933333333333333   0.005494505494505495
3.966666666666667   0.005494505494505495
4.0   0.005494505494505495
4.033333333333333   0.0
4.066666666666666   0.0
4.1   0.0
4.133333333333333   0.0
4.166666666666667   0.0
4.2   0.0
4.233333333333333   0.0
4.266666666666667   0.0
4.3   0.0
4.333333333333333   0.0
4.366666666666666   0.0
4.4   0.0
4.433333333333334   0.0
4.466666666666667   0.0
4.5   0.0
4.533333333333333   0.0
4.566666666666666   0.0
4.6   0.0
4.633333333333333   0.0
4.666666666666667   0.0
4.7   0.0
4.733333333333333   0.0
4.766666666666667   0.0
4.8   0.0
4.833333333333333   0.0
4.866666666666666   0.0
4.9   0.0
4.933333333333334   0.0
4.966666666666667   0.0
5.0   0.0
5.033333333333333   0.0
5.066666666666666   0.0
5.1   0.0
5.133333333333333   0.0
5.166666666666667   0.0
5.2   0.0
5.233333333333333   0.0
5.266666666666667   0.0
5.3   0.0
5.333333333333333   0.0
5.366666666666666   0.0
5.4   0.0
5.433333333333334   0.0
5.466666666666667   0.0
5.5   0.0
5.533333333333333   0.0
5.566666666666666   0.0
5.6   0.0
5.633333333333333   0.0
5.666666666666667   0.0
5.7   0.0
5.733333333333333   0.0
5.766666666666667   0.0
5.8   0.0
5.833333333333333   0.0
5.866666666666666   0.0
5.9   0.0
5.933333333333334   0.0
5.966666666666667   0.0
6.0   0.0054945054945054975
6.033333333333333   0.005494505494505512
6.066666666666666   0.0054945054945055
6.1   0.0054945054945055
6.133333333333333   0.0054945054945055
6.166666666666667   0.0054945054945055
6.2   0.0054945054945055
6.233333333333333   0.0054945054945055
6.266666666666667   0.0054945054945055
6.3   0.005494505494505502
6.333333333333333   0.005494505494505502
6.366666666666666   0.0054945054945055
6.4   0.005494505494505496
6.433333333333334   0.005494505494505496
6.466666666666667   0.005494505494505496
6.5   0.005494505494505496
6.533333333333333   0.005494505494505496
6.566666666666666   0.005494505494505496
6.6   0.005494505494505496
6.633333333333333   0.005494505494505496
6.666666666666667   0.005494505494505496
6.7   0.005494505494505496
6.733333333333333   0.005494505494505496
6.766666666666667   0.005494505494505496
6.8   0.005494505494505496
6.833333333333333   0.005494505494505496
6.866666666666666   0.005494505494505496
6.8999999999999995   0.005494505494505496
6.933333333333334   0.005494505494505496
6.966666666666667   0.005494505494505496
7.0   0.005494505494505496
7.033333333333333   0.005494505494505496
7.066666666666666   0.005494505494505496
7.1   0.005494505494505496
7.133333333333333   0.005494505494505496
7.166666666666667   0.005494505494505496
7.2   0.005494505494505496
7.233333333333333   0.005494505494505496
7.266666666666667   0.005494505494505496
7.3   0.005494505494505496
7.333333333333333   0.005494505494505496
7.366666666666666   0.005494505494505496
7.3999999999999995   0.005494505494505496
7.433333333333334   0.005494505494505496
7.466666666666667   0.005494505494505496
7.5   0.005494505494505496
7.533333333333333   0.005494505494505496
7.566666666666666   0.005494505494505496
7.6   0.005494505494505496
7.633333333333333   0.005494505494505496
7.666666666666667   0.005494505494505496
7.7   0.005494505494505496
7.733333333333333   0.005494505494505496
7.766666666666667   0.005494505494505496
7.8   0.005494505494505496
7.833333333333333   0.005494505494505496
7.866666666666666   0.005494505494505496
7.8999999999999995   0.005494505494505496
7.933333333333334   0.005494505494505496
7.966666666666667   0.005494505494505496
8.0   0.005494505494505496
8.033333333333333   0.005494505494505496
8.066666666666666   0.005494505494505496
8.1   0.005494505494505496
8.133333333333333   0.005494505494505496
8.166666666666666   0.005494505494505496
8.2   0.005494505494505496
8.233333333333333   0.005494505494505496
8.266666666666666   0.005494505494505496
8.3   0.005494505494505496
8.333333333333334   0.005494505494505496
8.366666666666667   0.005494505494505496
8.4   0.005494505494505496
8.433333333333334   0.005494505494505496
8.466666666666667   0.005494505494505496
8.5   0.005494505494505496
8.533333333333333   0.005494505494505496
8.566666666666666   0.005494505494505496
8.6   0.005494505494505496
8.633333333333333   0.005494505494505496
8.666666666666666   0.005494505494505496
8.7   0.005494505494505496
8.733333333333333   0.005494505494505496
8.766666666666666   0.005494505494505496
8.8   0.005494505494505496
8.833333333333334   0.005494505494505496
8.866666666666667   0.005494505494505496
8.9   0.005494505494505496
8.933333333333334   0.005494505494505496
8.966666666666667   0.005494505494505496
9.0   0.005494505494505496
9.033333333333333   0.0
9.066666666666666   0.0
9.1   0.0
9.133333333333333   0.0
9.166666666666666   0.0
9.2   0.0
9.233333333333333   0.0
9.266666666666666   0.0
9.3   0.0
9.333333333333334   0.0
9.366666666666667   0.0
9.4   0.0
9.433333333333334   0.0
9.466666666666667   0.0
9.5   0.0
9.533333333333333   0.0
9.566666666666666   0.0
9.6   0.0
9.633333333333333   0.0
9.666666666666666   0.0
9.7   0.0
9.733333333333333   0.0
9.766666666666666   0.0
9.8   0.0
9.833333333333334   0.0
9.866666666666667   0.0
9.9   0.0
9.933333333333334   0.0
9.966666666666667   0.0
10.0   0.0


==> data_figures/compare_frob_lev/leverage_long+short_stove.dat <==
0.0   0.0  4.133333333333333   0.0027624309392265197
0.03333333333333333   0.0  4.6   0.0027624309392265197
0.06666666666666667   0.0  9.133333333333333   0.07142857142857147
0.1   0.0  2.1   0.0027624309392265197
0.13333333333333333   0.0  9.033333333333333   0.07142857142857151
0.16666666666666666   0.0
0.2   0.0
0.23333333333333334   0.0
0.26666666666666666   0.0
0.3   0.0
0.3333333333333333   0.0
0.36666666666666664   0.0
0.4   0.0
0.43333333333333335   0.0
0.4666666666666667   0.0
0.5   0.0
0.5333333333333333   0.0
0.5666666666666667   0.0
0.6   0.0
0.6333333333333333   0.0
0.6666666666666666   0.0
0.7   0.0
0.7333333333333333   0.0
0.7666666666666666   0.0
0.8   0.0
0.8333333333333334   0.0
0.8666666666666667   0.0
0.9   0.0
0.9333333333333333   0.0
0.9666666666666667   0.0
1.0   0.002762430939226519
1.0333333333333332   0.0027624309392265205
1.0666666666666667   0.0027624309392265197
1.1   0.0027624309392265197
1.1333333333333333   0.0027624309392265197
1.1666666666666667   0.0027624309392265197
1.2   0.0027624309392265197
1.2333333333333334   0.0027624309392265197
1.2666666666666666   0.0027624309392265197
1.3   0.0027624309392265197
1.3333333333333333   0.0027624309392265197
1.3666666666666667   0.0027624309392265197
1.4   0.0027624309392265197
1.4333333333333333   0.0027624309392265197
1.4666666666666666   0.0027624309392265197
1.5   0.0027624309392265197
1.5333333333333332   0.0027624309392265197
1.5666666666666667   0.0027624309392265197
1.6   0.0027624309392265197
1.6333333333333333   0.0027624309392265197
1.6666666666666667   0.0027624309392265197
1.7   0.0027624309392265197
1.7333333333333334   0.0027624309392265197
1.7666666666666666   0.0027624309392265197
1.8   0.0027624309392265197
1.8333333333333333   0.0027624309392265197
1.8666666666666667   0.0027624309392265197
1.9   0.0027624309392265197
1.9333333333333333   0.0027624309392265197
1.9666666666666666   0.0027624309392265197
2.0   0.0027624309392265197
2.033333333333333   0.0027624309392265197
2.0666666666666664   0.0027624309392265197
2.1   0.0027624309392265197
2.1333333333333333   0.0027624309392265197
2.1666666666666665   0.0027624309392265197
2.2   0.0027624309392265197
2.2333333333333334   0.0027624309392265197
2.2666666666666666   0.0027624309392265197
2.3   0.0027624309392265197
2.3333333333333335   0.0027624309392265197
2.3666666666666667   0.0027624309392265197
2.4   0.0027624309392265197
2.433333333333333   0.0027624309392265197
2.466666666666667   0.0027624309392265197
2.5   0.0027624309392265197
2.533333333333333   0.0027624309392265197
2.5666666666666664   0.0027624309392265197
2.6   0.0027624309392265197
2.6333333333333333   0.0027624309392265197
2.6666666666666665   0.0027624309392265197
2.7   0.0027624309392265197
2.7333333333333334   0.0027624309392265197
2.7666666666666666   0.0027624309392265197
2.8   0.0027624309392265197
2.8333333333333335   0.0027624309392265197
2.8666666666666667   0.0027624309392265197
2.9   0.0027624309392265197
2.933333333333333   0.0027624309392265197
2.966666666666667   0.0027624309392265197
3.0   0.0027624309392265197
3.033333333333333   0.0027624309392265197
3.0666666666666664   0.0027624309392265197
3.1   0.0027624309392265197
3.1333333333333333   0.0027624309392265197
3.1666666666666665   0.0027624309392265197
3.2   0.0027624309392265197
3.2333333333333334   0.0027624309392265197
3.2666666666666666   0.0027624309392265197
3.3   0.0027624309392265197
3.3333333333333335   0.0027624309392265197
3.3666666666666667   0.0027624309392265197
3.4   0.0027624309392265197
3.433333333333333   0.0027624309392265197
3.466666666666667   0.0027624309392265197
3.5   0.0027624309392265197
3.533333333333333   0.0027624309392265197
3.5666666666666664   0.0027624309392265197
3.6   0.0027624309392265197
3.6333333333333333   0.0027624309392265197
3.6666666666666665   0.0027624309392265197
3.6999999999999997   0.0027624309392265197
3.7333333333333334   0.0027624309392265197
3.7666666666666666   0.0027624309392265197
3.8   0.0027624309392265197
3.8333333333333335   0.0027624309392265197
3.8666666666666667   0.0027624309392265197
3.9   0.0027624309392265197
3.933333333333333   0.0027624309392265197
3.966666666666667   0.0027624309392265197
4.0   0.0027624309392265197
4.033333333333333   0.0027624309392265197
4.066666666666666   0.0027624309392265197
4.1   0.0027624309392265197
4.133333333333333   0.0027624309392265197
4.166666666666667   0.0027624309392265197
4.2   0.0027624309392265197
4.233333333333333   0.0027624309392265197
4.266666666666667   0.0027624309392265197
4.3   0.0027624309392265197
4.333333333333333   0.0027624309392265197
4.366666666666666   0.0027624309392265197
4.4   0.0027624309392265197
4.433333333333334   0.0027624309392265197
4.466666666666667   0.0027624309392265197
4.5   0.0027624309392265197
4.533333333333333   0.0027624309392265197
4.566666666666666   0.0027624309392265197
4.6   0.0027624309392265197
4.633333333333333   0.0027624309392265197
4.666666666666667   0.0027624309392265197
4.7   0.0027624309392265197
4.733333333333333   0.0027624309392265197
4.766666666666667   0.0027624309392265197
4.8   0.0027624309392265197
4.833333333333333   0.0027624309392265197
4.866666666666666   0.0027624309392265197
4.9   0.0027624309392265197
4.933333333333334   0.0027624309392265197
4.966666666666667   0.0027624309392265197
5.0   0.0027624309392265197
5.033333333333333   0.0027624309392265197
5.066666666666666   0.0027624309392265197
5.1   0.0027624309392265197
5.133333333333333   0.0027624309392265197
5.166666666666667   0.0027624309392265197
5.2   0.0027624309392265197
5.233333333333333   0.0027624309392265197
5.266666666666667   0.0027624309392265197
5.3   0.0027624309392265197
5.333333333333333   0.0027624309392265197
5.366666666666666   0.0027624309392265197
5.4   0.0027624309392265197
5.433333333333334   0.0027624309392265197
5.466666666666667   0.0027624309392265197
5.5   0.0027624309392265197
5.533333333333333   0.0027624309392265197
5.566666666666666   0.0027624309392265197
5.6   0.0027624309392265197
5.633333333333333   0.0027624309392265197
5.666666666666667   0.0027624309392265197
5.7   0.0027624309392265197
5.733333333333333   0.0027624309392265197
5.766666666666667   0.0027624309392265197
5.8   0.0027624309392265197
5.833333333333333   0.0027624309392265197
5.866666666666666   0.0027624309392265197
5.9   0.0027624309392265197
5.933333333333334   0.0027624309392265197
5.966666666666667   0.0027624309392265197
6.0   0.0027624309392265197
6.033333333333333   0.0027624309392265197
6.066666666666666   0.0027624309392265197
6.1   0.0027624309392265197
6.133333333333333   0.0027624309392265197
6.166666666666667   0.0027624309392265197
6.2   0.0027624309392265197
6.233333333333333   0.0027624309392265197
6.266666666666667   0.0027624309392265197
6.3   0.0027624309392265197
6.333333333333333   0.0027624309392265197
6.366666666666666   0.0027624309392265197
6.4   0.0027624309392265197
6.433333333333334   0.0027624309392265197
6.466666666666667   0.0027624309392265197
6.5   0.0027624309392265197
6.533333333333333   0.0027624309392265197
6.566666666666666   0.0027624309392265197
6.6   0.0027624309392265197
6.633333333333333   0.0027624309392265197
6.666666666666667   0.0027624309392265197
6.7   0.0027624309392265197
6.733333333333333   0.0027624309392265197
6.766666666666667   0.0027624309392265197
6.8   0.0027624309392265197
6.833333333333333   0.0027624309392265197
6.866666666666666   0.0027624309392265197
6.8999999999999995   0.0027624309392265197
6.933333333333334   0.0027624309392265197
6.966666666666667   0.0027624309392265197
7.0   0.0027624309392265197
7.033333333333333   0.0
7.066666666666666   0.0
7.1   0.0
7.133333333333333   0.0
7.166666666666667   0.0
7.2   0.0
7.233333333333333   0.0
7.266666666666667   0.0
7.3   0.0
7.333333333333333   0.0
7.366666666666666   0.0
7.3999999999999995   0.0
7.433333333333334   0.0
7.466666666666667   0.0
7.5   0.0
7.533333333333333   0.0
7.566666666666666   0.0
7.6   0.0
7.633333333333333   0.0
7.666666666666667   0.0
7.7   0.0
7.733333333333333   0.0
7.766666666666667   0.0
7.8   0.0
7.833333333333333   0.0
7.866666666666666   0.0
7.8999999999999995   0.0
7.933333333333334   0.0
7.966666666666667   0.0
8.0   0.0
8.033333333333333   0.0
8.066666666666666   0.0
8.1   0.0
8.133333333333333   0.0
8.166666666666666   0.0
8.2   0.0
8.233333333333333   0.0
8.266666666666666   0.0
8.3   0.0
8.333333333333334   0.0
8.366666666666667   0.0
8.4   0.0
8.433333333333334   0.0
8.466666666666667   0.0
8.5   0.0
8.533333333333333   0.0
8.566666666666666   0.0
8.6   0.0
8.633333333333333   0.0
8.666666666666666   0.0
8.7   0.0
8.733333333333333   0.0
8.766666666666666   0.0
8.8   0.0
8.833333333333334   0.0
8.866666666666667   0.0
8.9   0.0
8.933333333333334   0.0
8.966666666666667   0.0
9.0   0.0714285714285714
9.033333333333333   0.07142857142857151
9.066666666666666   0.07142857142857147
9.1   0.07142857142857147
9.133333333333333   0.07142857142857147
9.166666666666666   0.07142857142857147
9.2   0.07142857142857147
9.233333333333333   0.0
9.266666666666666   0.0
9.3   0.0
9.333333333333334   0.0
9.366666666666667   0.0
9.4   0.0
9.433333333333334   0.0
9.466666666666667   0.0
9.5   0.0
9.533333333333333   0.0
9.566666666666666   0.0
9.6   0.0
9.633333333333333   0.0
9.666666666666666   0.0
9.7   0.0
9.733333333333333   0.0
9.766666666666666   0.0
9.8   0.0
9.833333333333334   0.0
9.866666666666667   0.0
9.9   0.0
9.933333333333334   0.0
9.966666666666667   0.0
10.0   0.0


==> data_figures/example_k/chosen_points+f_vals.dat <==
1.3666666666666667 22.82222222222223
2.8 27.60000000000001
1.6 26.4
2.0666666666666664 30.28888888888889
0.8666666666666667 11.48888888888889
2.5666666666666664 29.622222222222227
7.366666666666666 22.322222222222265
7.833333333333333 21.38888888888893
7.033333333333333 20.322222222222237
2.3 30.600000000000005


==> data_figures/example_k/grid_t+L2_errors_in_time.dat <==
0.0 1.1363022922002257e-15 5.696548250955263e-16
0.03333333333333333 9.67336927892432e-14 2.1701698620985848e-14
0.06666666666666667 1.5438449830604823e-12 2.7771531647430625e-13
0.1 3.2305755910809e-12 5.661732596404938e-13
0.13333333333333333 4.488726835086914e-12 7.999063248079504e-13
0.16666666666666666 5.382614818369041e-12 1.0914588952187485e-12
0.2 6.124382274434133e-12 1.7524036229260168e-12
0.23333333333333334 7.197776269454361e-12 3.3993353645731304e-12
0.26666666666666666 1.001123353393129e-11 7.203397964724137e-12
0.3 1.7816254702935802e-11 1.565733655838175e-11
0.3333333333333333 3.6723542414496256e-11 3.42418122456229e-11
0.36666666666666664 7.931289521712181e-11 7.499149171539437e-11
0.4 1.7323062423769643e-10 1.6429028869291694e-10
0.43333333333333335 3.792994427541109e-10 3.5995392041701744e-10
0.4666666666666667 8.309387858427342e-10 7.88660770222436e-10
0.5 1.8205522207334067e-09 1.7279662035799105e-09
0.5333333333333333 0.0012421961086041334 0.0018872440801731179
0.5666666666666667 0.00018306414910910544 0.0003547792773531516
0.6 2.815021163896207e-05 7.4899144287641e-05
0.6333333333333333 3.7917636012582792e-06 1.6509224939991113e-05
0.6666666666666666 5.768106628366924e-07 2.9899215343793784e-06
0.7 8.893192166060067e-07 5.026177024816243e-07
0.7333333333333333 8.151236977114175e-07 1.0688900513397132e-06
0.7666666666666666 6.758203959660014e-07 1.0844553396403e-06
0.8 5.491589658691217e-07 9.493654925294192e-07
0.8333333333333334 4.4481859262455245e-07 7.952503279628649e-07
0.8666666666666667 3.60010178421944e-07 6.55892520522689e-07
0.9 2.90615848774753e-07 5.370234770495569e-07
0.9333333333333333 2.3319440330175284e-07 4.3696634445003517e-07
0.9666666666666667 1.851405758487767e-07 3.526250822525168e-07
1.0 1.4451811771755657e-07 2.81101246548696e-07
1.0333333333333332 1.0988108285035973e-07 2.200240614885536e-07
1.0666666666666667 8.013679857836936e-08 1.675282208175182e-07
1.1 5.4449795460608336e-08 1.2215791803325975e-07
1.1333333333333333 3.218161678439021e-08 8.277552221595517e-08
1.1666666666666667 1.2917271727853102e-08 4.850025736616383e-08
1.2 5.125301362747069e-09 1.878634356115778e-08
1.2333333333333334 1.9381563250816598e-08 9.027214549438824e-09
1.2666666666666666 3.2290868146464436e-08 3.12474723419465e-08
1.3 4.3613451717815864e-08 5.1250614401035084e-08
1.3333333333333333 5.350239614458704e-08 6.877456160342435e-08
1.3666666666666667 6.210514596815671e-08 8.404569915135175e-08
1.4 6.954947891729578e-08 9.728249502521651e-08
1.4333333333333333 7.59445287879204e-08 1.0867527702651732e-07
1.4666666666666666 8.138337362503524e-08 1.183873645779445e-07
1.5 8.59455102272478e-08 1.2655859460862896e-07
1.5333333333333332 8.969896016778913e-08 1.333087713772275e-07
1.5666666666666667 9.270201239834702e-08 1.3874063943735516e-07
1.6 9.500465439289685e-08 1.429423645673534e-07
1.6333333333333333 9.664974697998992e-08 1.459895851984624e-07
1.6666666666666667 9.767399108919241e-08 1.479471065469296e-07
1.7 9.810872507619667e-08 1.4887030081310868e-07
1.7333333333333334 9.798058431995354e-08 1.488062667131015e-07
1.7666666666666666 9.731204753635563e-08 1.4779479083671832e-07
1.8 9.61218902186886e-08 1.4586914563629448e-07
1.8333333333333333 9.44255609029113e-08 1.430567517677441e-07
1.8666666666666667 9.223549293518354e-08 1.393797264850727e-07
1.9 8.956136183941189e-08 1.3485533677723185e-07
1.9333333333333333 8.641029767170166e-08 1.2949637152914318e-07
1.9666666666666666 8.278705805657586e-08 1.2331144472426437e-07
2.0 7.86941697659018e-08 1.1630524128814515e-07
2.033333333333333 7.413204367208314e-08 1.084787144823023e-07
2.0666666666666664 6.909907126011181e-08 9.98292484355455e-08
2.1 6.359171233160086e-08 9.035080183023364e-08
2.1333333333333333 5.760459287789413e-08 8.003406929518337e-08
2.1666666666666665 5.113065247085731e-08 6.886674418500686e-08
2.2 4.4161441523581603e-08 5.683413446335041e-08
2.2333333333333334 3.668785745044004e-08 4.39210517313255e-08
2.2666666666666666 2.8702344301676196e-08 3.011960770638103e-08
2.3 2.0207377440677915e-08 1.5484982022036995e-08
2.3333333333333335 1.126783580699995e-08 3.2715675358220335e-09
2.3666666666666667 3.2141079901521095e-09 1.770976562030431e-08
2.4 9.630146489379778e-09 3.5405231145010045e-08
2.433333333333333 2.0315425766870553e-08 5.4297844284103107e-08
2.466666666666667 3.183779463902512e-08 7.436759183521673e-08
2.5 4.409663623040401e-08 9.565679652866456e-08
2.533333333333333 5.710326299963159e-08 1.1822400041164314e-07
2.5666666666666664 7.089013028881002e-08 1.4213756340393715e-07
2.6 8.549885167718752e-08 1.6747458593525684e-07
2.6333333333333333 1.0097766570314416e-07 1.943211297250763e-07
2.6666666666666665 1.1738100207062085e-07 2.227729279285879e-07
2.7 1.3476972943938114e-07 2.5293637784758254e-07
2.7333333333333334 1.5321171904029063e-07 2.849297663373847e-07
2.7666666666666666 1.727826159493799e-07 3.1888472966663887e-07
2.8 1.935667935028952e-07 3.549479741844488e-07
2.8333333333333335 2.156584977412787e-07 3.9328329903034965e-07
2.8666666666666667 2.391632062290307e-07 4.340739774716661e-07
2.9 2.641992383782933e-07 4.775255661838136e-07
2.933333333333333 2.9089966638932985e-07 5.238692331150479e-07
2.966666666666667 3.1941459091395956e-07 5.733657155080981e-07
3.0 3.4991386178795385e-07 6.263100493581737e-07
3.033333333333333 2.7475305139977133e-07 0.0046032957460205
3.0666666666666664 7.099755089136446e-07 0.00948111952232647
3.1 2.670975731701771e-07 0.014301035413594815
3.1333333333333333 1.5152405040599146e-07 0.019026678254969707
3.1666666666666665 2.761371675350431e-07 0.023653646775079685
3.2 3.9373036214120686e-07 0.02818542753221044
3.2333333333333334 5.025921213394443e-07 0.03262896193504485
3.2666666666666666 6.068396674061151e-07 0.03699273652315033
3.3 7.077589500539153e-07 0.04128577553115256
3.3333333333333335 8.05789621454784e-07 0.045517129783049184
3.3666666666666667 9.011646411688087e-07 0.04969563430942176
3.4 9.940662584804959e-07 0.053829800184038726
3.433333333333333 1.0846595409255372e-06 0.057927766129902754
3.466666666666667 1.173097862958404e-06 0.0619972707655545
3.5 1.2595225429469358e-06 0.06604562558359219
3.533333333333333 1.3440614176215643e-06 0.07007967855974499
3.5666666666666664 1.4268272148440064e-06 0.0741057629262758
3.6 1.5079157747737176e-06 0.0781296275681164
3.6333333333333333 1.5874040388981233e-06 0.0821563460745067
3.6666666666666665 1.665347723050792e-06 0.08619020143861994
3.6999999999999997 1.7417786047888124e-06 0.09023454314398006
3.7333333333333334 1.8167013700893408e-06 0.09429161314611614
3.7666666666666666 1.8900899794420033e-06 0.09836233722066073
3.8 1.96188353254333e-06 0.10244607846461998
3.8333333333333335 2.0319816399652933e-06 0.10654035058867317
3.8666666666666667 2.1002393532596564e-06 0.1106404902497987
3.9 2.166461764528441e-06 0.11473929031802652
3.933333333333333 2.2303984700913585e-06 0.11882659996027527
3.966666666666667 2.2917382007750695e-06 0.1228889030770513
4.0 2.3501040586915718e-06 0.12690889420617102
4.033333333333333 4.039534114992475e-05 0.1293424683866014
4.066666666666666 1.6755507378722856e-05 0.13073616653552922
4.1 7.438322145140438e-06 0.131502364307015
4.133333333333333 4.932850179873952e-06 0.1318901685609126
4.166666666666667 4.3208238925579695e-06 0.13205320665393339
4.2 4.168120712186254e-06 0.13208495152973604
4.233333333333333 4.125316309040474e-06 0.13204138152907888
4.266666666666667 4.11002240116545e-06 0.13195564347404554
4.3 4.102088384435369e-06 0.1318471992308273
4.333333333333333 4.096275807967661e-06 0.1317273820891299
4.366666666666666 4.091142325233124e-06 0.13160272248941973
4.4 4.086278517832179e-06 0.13147692313036752
4.433333333333334 4.08156972980597e-06 0.13135202718653188
4.466666666666667 4.076985600636233e-06 0.1312291077290031
4.5 4.072517881198247e-06 0.1311086739786437
4.533333333333333 4.068162391289846e-06 0.1309909103499412
4.566666666666666 4.063914403651345e-06 0.13087581682585728
4.6 4.059767967390492e-06 0.1307632911287132
4.633333333333333 4.055716218402038e-06 0.13065317656880818
4.666666666666667 4.051751804718521e-06 0.13054528966597997
4.7 4.047867212984925e-06 0.1304394358645566
4.733333333333333 4.044054975418167e-06 0.1303354182536208
4.766666666666667 4.04030778619396e-06 0.13023304219167678
4.8 4.0366185561519835e-06 0.13013211754557724
4.833333333333333 4.0329804298781794e-06 0.13003245955062057
4.866666666666666 4.0293867800105056e-06 0.1299338888830955
4.9 4.025831189086762e-06 0.1298362312907581
4.933333333333334 4.022307424277552e-06 0.1297393169814158
4.966666666666667 4.018809408423222e-06 0.12964297988389217
5.0 4.015331189819826e-06 0.12954705684493256
5.033333333333333 4.0118669112410796e-06 0.12945138679565846
5.066666666666666 4.0084107785110086e-06 0.12935580990350146
5.1 4.004957029480914e-06 0.12926016671509172
5.133333333333333 4.00149990249378e-06 0.12916429728931172
5.166666666666667 3.9980336047630285e-06 0.12906804031592192
5.2 3.994552280035964e-06 0.12897123221269238
5.233333333333333 3.991049975458485e-06 0.12887370619225993
5.266666666666667 3.9875206070769464e-06 0.12877529128852822
5.3 3.983957923784905e-06 0.1286758113311353
5.333333333333333 3.98035546901697e-06 0.1285750838551454
5.366666666666666 3.976706539876339e-06 0.12847291893157617
5.4 3.973004143229355e-06 0.12836911790254957
5.433333333333334 3.969240947669747e-06 0.1282634720026762
5.466666666666667 3.965409231442055e-06 0.1281557608456405
5.5 3.961500824341991e-06 0.12804575075177443
5.533333333333333 3.957507044054334e-06 0.12793319288853006
5.566666666666666 3.9534186243462424e-06 0.12781782119107057
5.6 3.9492256352834496e-06 0.12769935002448102
5.633333333333333 3.944917392289223e-06 0.12757747154214236
5.666666666666667 3.940482353945421e-06 0.1274518526862795
5.7 3.935908005019973e-06 0.12732213176625864
5.733333333333333 3.931180722772522e-06 0.12718791453732065
5.766666666666667 3.9262856230841096e-06 0.12704876968653056
5.8 3.921206383116227e-06 0.1269042236129277
5.833333333333333 3.915925035137869e-06 0.12675375436415848
5.866666666666666 3.910421726428184e-06 0.12659678456085732
5.9 3.9046744380523414e-06 0.12643267310086004
5.933333333333334 3.898658653947983e-06 0.12626070538557946
5.966666666666667 3.892346969686423e-06 0.1260800817472315
6.0 3.885708627104695e-06 0.12588990367368236
6.033333333333333 3.571097890286215e-05 0.12219714561744245
6.066666666666666 1.028952718003402e-05 0.11617222842054704
6.1 1.9423980254806206e-06 0.10900448208457716
6.133333333333333 2.974339136139238e-06 0.10151360254908426
6.166666666666667 3.310336699497746e-06 0.09417204894686562
6.2 3.2147193157243125e-06 0.08721026430243525
6.233333333333333 3.011715907940265e-06 0.08071601841276727
6.266666666666667 2.7921990456856316e-06 0.07470148367424477
6.3 2.5805057317835934e-06 0.06914238684589136
6.333333333333333 2.38251926127236e-06 0.06399915447637179
6.366666666666666 2.198793659743571e-06 0.05922772923548192
6.4 2.028332226507808e-06 0.05478479211253261
6.433333333333334 1.8697522630953097e-06 0.05063005848002808
6.466666666666667 1.7216595872547687e-06 0.046727088491176905
6.5 1.5827653698835258e-06 0.04304337159321924
6.533333333333333 1.451914426207886e-06 0.039550079232625636
6.566666666666666 1.3280827084358118e-06 0.03622168640969196
6.6 1.2103647704064028e-06 0.033035561393896525
6.633333333333333 1.0979588737881946e-06 0.029971570263232425
6.666666666666667 9.901525436292262e-07 0.027011715920329162
6.7 8.863095109271639e-07 0.024139817686613795
6.733333333333333 7.858582555846982e-07 0.02134123106604855
6.766666666666667 6.88282089019339e-07 0.018602604433031543
6.8 5.931106289558183e-07 0.01591166850374157
6.833333333333333 4.999125195289816e-07 0.013257054734163349
6.866666666666666 4.0828932955211075e-07 0.010628140418912572
6.8999999999999995 3.178708230743591e-07 0.008014924011579534
6.933333333333334 2.283129260218313e-07 0.005407963022898337
6.966666666666667 1.393071873100155e-07 0.0027986746309824283
7.0 5.073546604504321e-08 0.00021272000987583234
7.033333333333333 1.7738741196958015e-08 3.1225726648114144e-05
7.066666666666666 3.388870420542271e-07 8.177349701262437e-06
7.1 1.4757726664529787e-07 2.3567681779057307e-06
7.133333333333333 5.7239930549183254e-08 7.458179008197117e-07
7.166666666666667 3.6976112284634625e-08 2.698598575165488e-07
7.2 2.9930136098187875e-08 1.2035326826387087e-07
7.233333333333333 2.4107134240546414e-08 7.165560500076525e-08
7.266666666666667 1.8889752640057806e-08 5.155348295075897e-08
7.3 1.444472415331559e-08 3.903316307994998e-08
7.333333333333333 1.0953529533498448e-08 2.945170484837164e-08
7.366666666666666 8.654133922480541e-09 2.2111222436777552e-08
7.3999999999999995 7.727335729217746e-09 1.7293365435724874e-08
7.433333333333334 7.946132279940238e-09 1.5384979873520324e-08
7.466666666666667 8.723839778749332e-09 1.593311726717088e-08
7.5 9.56742969241932e-09 1.7670686755291546e-08
7.533333333333333 1.0207681808027458e-08 1.9539456532203632e-08
7.566666666666666 1.0514802227118193e-08 2.0972190300499938e-08
7.6 1.0427433506442288e-08 2.1694789123663266e-08
7.633333333333333 9.920232608008243e-09 2.1568737824493157e-08
7.666666666666667 8.995673814385291e-09 2.051731532151108e-08
7.7 7.698928596367928e-09 1.849538163835366e-08
7.733333333333333 6.187191920911604e-09 1.5483445673801832e-08
7.766666666666667 4.974884428346606e-09 1.1517847163685749e-08
7.8 5.264686566243603e-09 6.924072387931973e-09
7.833333333333333 7.667157654319492e-09 4.706130769322278e-09
7.866666666666666 1.1512685166534452e-08 1.0137700171569187e-08
7.8999999999999995 1.634319612220174e-08 1.871203559132085e-08
7.933333333333334 2.2017828379256018e-08 2.8979626026040508e-08
7.966666666666667 2.851317900510734e-08 4.08131736151424e-08
8.0 3.585158630669995e-08 5.425872907417928e-08
8.033333333333333 4.407896558704191e-08 6.941307391260522e-08
8.066666666666666 5.3257745621185404e-08 8.640252376974975e-08
8.1 6.346505201692799e-08 1.0537942850657174e-07
8.133333333333333 7.479313070138027e-08 1.2652367233890543e-07
8.166666666666666 8.735102821094328e-08 1.5004644327825388e-07
8.2 1.0126723275082398e-07 1.7619566723612714e-07
8.233333333333333 1.1669326569200125e-07 2.0526314183242341e-07
8.266666666666666 1.338083711352749e-07 2.375937009465255e-07
8.3 1.5282557803512444e-07 2.7359696780004186e-07
8.333333333333334 1.73999550342903e-07 3.137625156235069e-07
8.366666666666667 1.9763682508658073e-07 3.5867959952946453e-07
8.4 2.2410930014411997e-07 4.090631257727281e-07
8.433333333333334 2.5387222017321336e-07 4.6578826284113097e-07
8.466666666666667 2.874884986922375e-07 5.299372324563655e-07
8.5 3.256621288889069e-07 6.028635768504916e-07
8.533333333333333 3.69284896914522e-07 6.862820076325271e-07
8.566666666666666 4.195030039770512e-07 7.823965421644262e-07
8.6 4.778142379766635e-07 8.940873952013863e-07
8.633333333333333 5.462133678996197e-07 1.0251906156580354e-06
8.666666666666666 6.274161605152619e-07 1.1809289386995426e-06
8.7 7.252164576539463e-07 1.3685985564590706e-06
8.733333333333333 8.45078485483392e-07 1.598708321027888e-06
8.766666666666666 9.951670739364365e-07 1.8869612090851991e-06
8.8 1.1882454575018905e-06 2.25790448499886e-06
8.833333333333334 1.4454286754131428e-06 2.7521489659940604e-06
8.866666666666667 1.804308352178304e-06 3.441996480393983e-06
8.9 2.3387594058343723e-06 4.46953776027286e-06
8.933333333333334 3.215827310873679e-06 6.15607874166756e-06
8.966666666666667 4.90359819335478e-06 9.402021074100419e-06
9.0 9.27021385856992e-06 1.780142044578131e-05
9.033333333333333 0.0005317575708905837 0.0008917947072227056
9.066666666666666 0.0003209851337346007 0.0007440957480197397
9.1 0.0001514625134625038 0.0005048917983115196
9.133333333333333 7.027551545362319e-05 0.0003280948675916417
9.166666666666666 3.4252830442529924e-05 0.00021043139522105322
9.2 1.7829428470140876e-05 0.00013424909621106073
9.233333333333333 9.882148748489688e-06 8.545900248017195e-05
9.266666666666666 5.7654589567627895e-06 5.437771345169268e-05
9.3 3.4949664827142285e-06 3.463258991246693e-05
9.333333333333334 2.1802906221046833e-06 2.210673852153655e-05
9.366666666666667 1.3936067865994252e-06 1.4165373261246597e-05
9.4 9.132779462859512e-07 9.130989336680534e-06
9.433333333333334 6.166003566525117e-07 5.9387516785641824e-06
9.466666666666667 4.322232427493964e-07 3.913892300598072e-06
9.5 3.173006596371754e-07 2.62922903277348e-06
9.533333333333333 2.4559187064283863e-07 1.8144363727680193e-06
9.566666666666666 2.0083890710012196e-07 1.2984039993228578e-06
9.6 1.7290811963974165e-07 9.72629375535635e-07
9.633333333333333 1.5547137467177784e-07 7.680075113290489e-07
9.666666666666666 1.4457949727166884e-07 6.402540626096053e-07
9.7 1.3777083834904464e-07 5.609028778867311e-07
9.733333333333333 1.3351160578816395e-07 5.117524423895853e-07
9.766666666666666 1.3084562014895533e-07 4.813122784271777e-07
9.8 1.291761597710173e-07 4.624271021666052e-07
9.833333333333334 1.2813040678172405e-07 4.506809063260327e-07
9.866666666666667 1.2747520817998487e-07 4.4335628853522514e-07
9.9 1.2706464827389618e-07 4.387788220117218e-07
9.933333333333334 1.2680736070677182e-07 4.35913251793434e-07
9.966666666666667 1.266461159439029e-07 4.341170736043764e-07
10.0 1.265450585640176e-07 4.329901805858855e-07


==> data_figures/stove_compare_POD_random.dat <==
0.0 1.3748991538344537e-15 4.191666113332431e-15 2.0500584309542084e-15
0.03333333333333333 1.3487910459954142e-13 5.183212405885377e-13 1.3705761013339293e-13
0.06666666666666667 2.0854367114447447e-12 8.843796436217821e-12 2.269015204728797e-12
0.1 4.238118515189667e-12 1.8635120938210307e-11 4.6032748203630605e-12
0.13333333333333333 5.71063498967582e-12 2.6348534049101226e-11 6.212409920563418e-12
0.16666666666666666 6.633342109507144e-12 3.2244634678660556e-11 7.235295236304058e-12
0.2 7.279902538676e-12 3.688787415011117e-11 7.947694853521868e-12
0.23333333333333334 8.122827127203368e-12 4.071765547895885e-11 8.783372715674817e-12
0.26666666666666666 1.046968573500161e-11 4.42223560449554e-11 1.0921930514871296e-11
0.3 1.7541392237701604e-11 4.8696993920513643e-11 1.7466226493882633e-11
0.3333333333333333 3.5376445078676283e-11 5.888178731959472e-11 3.4435093571634236e-11
0.36666666666666664 7.600921786834936e-11 8.90729553888686e-11 7.352678471717414e-11
0.4 1.6583255690012816e-10 1.6936074254253316e-10 1.6019400435935507e-10
0.43333333333333335 3.6301436100111835e-10 3.573229481377808e-10 3.505731399726175e-10
0.4666666666666667 7.952179308498264e-10 7.761264948205659e-10 7.679262985306711e-10
0.5 1.7422635012729756e-09 1.6972464891320598e-09 1.6824592336091074e-09
0.5333333333333333 9.108101958668132e-07 1.4944894227413067e-06 3.9602805360971e-07
0.5666666666666667 1.839989653023159e-06 6.599384346613844e-07 7.295629673616845e-08
0.6 1.1960292692707795e-06 1.108900662266031e-06 5.033901000307181e-07
0.6333333333333333 6.065376757874328e-07 6.930308774003038e-07 3.055204190558492e-07
0.6666666666666666 1.2543895979378904e-07 3.2039385175772255e-07 1.6958215182760265e-07
0.7 3.5151958193546184e-08 1.506411361396416e-07 1.0526836779690016e-07
0.7333333333333333 5.9372170636295066e-08 8.276594806286842e-08 7.396929821960588e-08
0.7666666666666666 4.8587491150531107e-08 5.532011303259713e-08 5.655270064292637e-08
0.8 3.388084615946694e-08 4.3000724415743676e-08 4.535972320942205e-08
0.8333333333333334 2.259622152074486e-08 3.644247203979393e-08 3.735783468402056e-08
0.8666666666666667 1.5104742899832785e-08 3.2266714862648935e-08 3.125290446953527e-08
0.9 1.0362370277070197e-08 2.922206783568066e-08 2.6422746209585187e-08
0.9333333333333333 7.378189235248826e-09 2.6810267070225783e-08 2.252857757241223e-08
0.9666666666666667 5.46560875850386e-09 2.480855484996878e-08 1.936663655275529e-08
1.0 4.196251946359996e-09 2.3101758158155153e-08 1.6806160673047317e-08
1.0333333333333332 3.314413728778902e-09 2.1621129272584305e-08 1.4759784011717933e-08
1.0666666666666667 2.6701678299364913e-09 2.0320700680843598e-08 1.316653867705497e-08
1.1 2.1759014447495144e-09 1.9167298308742372e-08 1.1979780432920956e-08
1.1333333333333333 1.7801215400570511e-09 1.8135809372974603e-08 1.1157500442484523e-08
1.1666666666666667 1.452252753566237e-09 1.720664045175191e-08 1.0655381357984402e-08
1.2 1.1740198625606756e-09 1.636418906062202e-08 1.042410985942829e-08
1.2333333333333334 9.34727186648596e-10 1.5595841697643598e-08 1.0411303944698912e-08
1.2666666666666666 7.289908298442625e-10 1.4891277110087754e-08 1.0566093826933411e-08
1.3 5.564269803279305e-10 1.4241962449245929e-08 1.0843444450144123e-08
1.3333333333333333 4.2354656999238913e-10 1.364077938132157e-08 1.1206469293962604e-08
1.3666666666666667 3.4641579089326127e-10 1.3081740896524871e-08 1.1626682517114711e-08
1.4 3.4060934062049106e-10 1.2559774087592665e-08 1.2082991674115976e-08
1.4333333333333333 3.9454405211366273e-10 1.2070551108053902e-08 1.2560236495957645e-08
1.4666666666666666 4.794023983550013e-10 1.161035653662434e-08 1.3047759446459797e-08
1.5 5.756005327726145e-10 1.1175982026853768e-08 1.3538209499430118e-08
1.5333333333333332 6.741081788604744e-10 1.0764642284829854e-08 1.402661747569379e-08
1.5666666666666667 7.710835859087943e-10 1.0373907247607577e-08 1.4509711358940633e-08
1.6 8.649137047014598e-10 1.0001647316577716e-08 1.4985421069995726e-08
1.6333333333333333 9.549658024129578e-10 9.645988282897039e-09 1.545252488756014e-08
1.6666666666666667 1.0410597121980855e-09 9.305275010560595e-09 1.5910398132007067e-08
1.7 1.1232314363298262e-09 8.97804098862554e-09 1.6358835142034374e-08
1.7333333333333334 1.2016210196211654e-09 8.662983679279014e-09 1.6797923141963732e-08
1.7666666666666666 1.2764166947286985e-09 8.358944145416755e-09 1.7227952722397963e-08
1.8 1.3478253597327207e-09 8.064890218265481e-09 1.764935431315069e-08
1.8333333333333333 1.4160574888145467e-09 7.779903007325915e-09 1.8062653396583942e-08
1.8666666666666667 1.4813190475156417e-09 7.503165931751734e-09 1.8468438585406646e-08
1.9 1.5438073086981384e-09 7.23395654928403e-09 1.8867339564846953e-08
1.9333333333333333 1.6037088045552996e-09 6.971640248300984e-09 1.9260011422121032e-08
1.9666666666666666 1.6611988723574004e-09 6.7156663905464315e-09 1.9647124232063814e-08
2.0 1.7164413789902297e-09 6.46556638763342e-09 2.0029356253885918e-08
2.033333333333333 1.7695894758360547e-09 6.220954419288751e-09 2.0407389600497702e-08
2.0666666666666664 1.8207859479884198e-09 5.981530229249308e-09 2.078190788579716e-08
2.1 1.870163974844376e-09 5.747084991667862e-09 2.1153595449577797e-08
2.1333333333333333 1.917847898198578e-09 5.517510183066628e-09 2.1523137667947886e-08
2.1666666666666665 1.96395416208219e-09 5.292810511240502e-09 2.189122193178455e-08
2.2 2.008591760258141e-09 5.073121190071358e-09 2.225853950887298e-08
2.2333333333333334 2.0518630007758413e-09 4.858730801461954e-09 2.2625787941776337e-08
2.2666666666666666 2.0938643656526e-09 4.650110637994689e-09 2.2993673686896338e-08
2.3 2.1346869134793072e-09 4.447951255848637e-09 2.3362915597491322e-08
2.3333333333333335 2.1744167503984353e-09 4.253207571608947e-09 2.3734248403780595e-08
2.3666666666666667 2.213136112519985e-09 4.067152102385681e-09 2.4108426712082934e-08
2.4 2.2509232278825025e-09 3.89143486859541e-09 2.4486229706914112e-08
2.433333333333333 2.287853210864849e-09 3.728145808311903e-09 2.4868466037665793e-08
2.466666666666667 2.3239984700179464e-09 3.5798705963240827e-09 2.525597910523062e-08
2.5 2.3594291188634404e-09 3.4497236072884677e-09 2.564965348828609e-08
2.533333333333333 2.394213400823659e-09 3.34133514070197e-09 2.605042140853783e-08
2.5666666666666664 2.4284183378733627e-09 3.2587628228109315e-09 2.6459270428587206e-08
2.6 2.4621097722181935e-09 3.2063012795294123e-09 2.687725195867541e-08
2.6333333333333333 2.495353288201926e-09 3.188185321621474e-09 2.730549068213457e-08
2.6666666666666665 2.5282144208115024e-09 3.2082203386390106e-09 2.774519543346155e-08
2.7 2.5607591263398455e-09 3.269422586346829e-09 2.819767164141218e-08
2.7333333333333334 2.5930544919465737e-09 3.3737752600150777e-09 2.8664335244320422e-08
2.7666666666666666 2.625169182906209e-09 3.522180322946815e-09 2.9146729049086435e-08
2.8 2.657173997296148e-09 3.714616748150891e-09 2.964654160524378e-08
2.8333333333333335 2.689142791866737e-09 3.9504428324579215e-09 3.016562854116425e-08
2.8666666666666667 2.7211530701545877e-09 4.228747225060231e-09 3.070603843951522e-08
2.9 2.753286993575925e-09 4.548668193993768e-09 3.1270042424708125e-08
2.933333333333333 2.7856322899798223e-09 4.9096400190358016e-09 3.186016946345505e-08
2.966666666666667 2.8182836347146658e-09 5.311560203037165e-09 3.2479247714989516e-08
3.0 2.851343879052537e-09 5.754895666809938e-09 3.313045452915899e-08
3.033333333333333 2.2833527555696735e-08 2.580241686324572e-08 1.5098761220597348e-06
3.0666666666666664 7.486984276815613e-08 3.940415894252641e-07 1.3307171850908236e-07
3.1 7.190364557475499e-08 1.5154410707478445e-07 7.679101768399313e-08
3.1333333333333333 9.473624842558852e-08 3.9784339370987586e-08 4.0323724476414756e-08
3.1666666666666665 6.782533064972264e-08 2.832107107841785e-08 2.696695947954599e-08
3.2 3.824491513508893e-08 3.0898810573625115e-08 2.277287450030129e-08
3.2333333333333334 1.6955994944075422e-08 3.03777346629955e-08 2.050824231358948e-08
3.2666666666666666 3.507156517425329e-09 2.870881816236859e-08 1.8730054606531197e-08
3.3 4.755692465984961e-09 2.6760996094410636e-08 1.7161960731506304e-08
3.3333333333333335 9.42289360341878e-09 2.4778365300441487e-08 1.5758415481199237e-08
3.3666666666666667 1.2016909377247627e-08 2.282771120466843e-08 1.4531443845471528e-08
3.4 1.3346240165342341e-08 2.0931260298387126e-08 1.351096340788455e-08
3.433333333333333 1.3913916544161541e-08 1.9102344509509566e-08 1.2732871590434731e-08
3.466666666666667 1.4025104167793389e-08 1.735576583869803e-08 1.2231485735843304e-08
3.5 1.3863803036485512e-08 1.5712207951161604e-08 1.2031123396266573e-08
3.533333333333333 1.3540603540520241e-08 1.4201707361571839e-08 1.2138355830471013e-08
3.5666666666666664 1.3121763277968306e-08 1.2867175198238959e-08 1.2539071508250445e-08
3.6 1.2646788844685057e-08 1.1766949092287893e-08 1.3202393668894546e-08
3.6333333333333333 1.2139043104675285e-08 1.0972914966762127e-08 1.4088902556438123e-08
3.6666666666666665 1.161214160096517e-08 1.0558709869155491e-08 1.51586000043653e-08
3.6999999999999997 1.1073811106250526e-08 1.057640814749644e-08 1.6375880720980272e-08
3.7333333333333334 1.0528219587005109e-08 1.1033742655604395e-08 1.771140336676673e-08
3.7666666666666666 9.97738603396616e-09 1.1891577237933124e-08 1.914198305037919e-08
3.8 9.422036702664352e-09 1.3083742343749805e-08 2.0649596464207016e-08
3.8333333333333335 8.86212951199242e-09 1.454082532751081e-08 2.222016470094304e-08
3.8666666666666667 8.297179934984492e-09 1.6203746014812617e-08 2.3842412843640648e-08
3.9 7.72646959809053e-09 1.8026987592382715e-08 2.550690085126119e-08
3.933333333333333 7.149187268393038e-09 1.9976705477982164e-08 2.7205227786464153e-08
3.966666666666667 6.564531985117577e-09 2.2027519739050903e-08 2.8929382000099913e-08
4.0 5.971796596235282e-09 2.4159570836985096e-08 3.0671205499309835e-08
4.033333333333333 3.320226985770478e-08 2.0071765520519498e-08 4.1778244759526586e-08
4.066666666666666 1.248927598529739e-07 7.07734279448649e-08 3.689068036090734e-08
4.1 1.367278142057818e-07 1.0059438405998945e-07 3.315281844566872e-08
4.133333333333333 1.0021653838507917e-07 8.570351123861847e-08 2.333867373944759e-08
4.166666666666667 3.253514242102189e-08 4.3386427376164125e-08 1.4108034062435519e-08
4.2 2.0975297189443268e-09 1.7962600982546028e-08 1.3361405727571177e-08
4.233333333333333 9.808085726882718e-09 9.225904380910144e-09 1.4912421612167354e-08
4.266666666666667 9.767018848176973e-09 9.497887232590738e-09 1.6332424239237534e-08
4.3 7.410213645450287e-09 1.0866566134226356e-08 1.7508539887166172e-08
4.333333333333333 5.14788580227185e-09 1.1871718802237542e-08 1.8560450254505415e-08
4.366666666666666 3.553585646371349e-09 1.2640959313972463e-08 1.9558808705400285e-08
4.4 2.5941426167504065e-09 1.3313188122275251e-08 2.0533612334503974e-08
4.433333333333334 2.0988372185145513e-09 1.3952231972967313e-08 2.149600816228132e-08
4.466666666666667 1.90766358780054e-09 1.4582138547364958e-08 2.2449709556668692e-08
4.5 1.904664236922414e-09 1.5210358307804524e-08 2.3395836251767193e-08
4.533333333333333 2.0142569430972757e-09 1.5838187545050398e-08 2.433478107651309e-08
4.566666666666666 2.189241718059902e-09 1.6464970497448973e-08 2.5266870408759603e-08
4.6 2.4006374143517665e-09 1.7089664833405707e-08 2.6192563639147016e-08
4.633333333333333 2.630877747227609e-09 1.771136650441927e-08 2.7112487983057698e-08
4.666666666666667 2.8694736588938637e-09 1.8329444459504615e-08 2.8027422416178368e-08
4.7 3.110276991499263e-09 1.8943540943420145e-08 2.893826940497895e-08
4.733333333333333 3.3497746823003987e-09 1.9553532169638588e-08 2.984602882733043e-08
4.766666666666667 3.5860395146415865e-09 2.015948427702141e-08 3.075177750557289e-08
4.8 3.818090707276236e-09 2.076161365061052e-08 3.165665356490229e-08
4.833333333333333 4.0455079833848364e-09 2.136025584063145e-08 3.256184618364908e-08
4.866666666666666 4.26819960397281e-09 2.1955840391787933e-08 3.3468588043555885e-08
4.9 4.48626361461608e-09 2.254887246144835e-08 3.437815202223106e-08
4.933333333333334 4.6999055604421316e-09 2.3139919108661464e-08 3.5291849113030086e-08
4.966666666666667 4.909389499296225e-09 2.3729598455897854e-08 3.621102878919563e-08
5.0 5.115009653528506e-09 2.4318572910247695e-08 3.713708062052165e-08
5.033333333333333 5.317073829899592e-09 2.490754398180567e-08 3.807143742898458e-08
5.066666666666666 5.515894372978978e-09 2.5497249146874775e-08 3.901557899614453e-08
5.1 5.711783112839229e-09 2.608846045968093e-08 3.997103765702039e-08
5.133333333333333 5.90504926627886e-09 2.6681983945861984e-08 4.0939403985856234e-08
5.166666666666667 6.0959984548100536e-09 2.7278660492737617e-08 4.19223336923717e-08
5.2 6.284933080072113e-09 2.7879367510245738e-08 4.292155560887499e-08
5.233333333333333 6.4721529015096525e-09 2.8485021575659106e-08 4.393888068587628e-08
5.266666666666667 6.657956130272897e-09 2.909658139549139e-08 4.4976211419275475e-08
5.3 6.8426407982065005e-09 2.9715052213324836e-08 4.603555304042773e-08
5.333333333333333 7.026506121605306e-09 3.034149059638047e-08 4.7119025888755e-08
5.366666666666666 7.2098540434958014e-09 3.0977009940847557e-08 4.8228878905819716e-08
5.4 7.392991048201094e-09 3.162278723311128e-08 4.9367504719376774e-08
5.433333333333334 7.57622991338578e-09 3.228007015782286e-08 5.0537456813014997e-08
5.466666666666667 7.75989163256504e-09 3.295018583102586e-08 5.174146863243921e-08
5.5 7.944307681996151e-09 3.363455025526709e-08 5.298247502040982e-08
5.533333333333333 8.129822038084946e-09 3.433467918784177e-08 5.42636360690098e-08
5.566666666666666 8.316794044908527e-09 3.505220055761269e-08 5.558836489585997e-08
5.6 8.505600934849563e-09 3.578886853114313e-08 5.69603584157728e-08
5.633333333333333 8.696641173554988e-09 3.6546579543156864e-08 5.8383632623995074e-08
5.666666666666667 8.890337687630408e-09 3.732739066226417e-08 5.986256296448195e-08
5.7 9.087142025095925e-09 3.813354051653907e-08 6.14019304703399e-08
5.733333333333333 9.287538751200108e-09 3.8967473819984574e-08 6.300697483786167e-08
5.766666666666667 9.492050547150024e-09 3.9831868939593485e-08 6.468345596242616e-08
5.8 9.7012439692755e-09 4.072967060127471e-08 6.64377248172325e-08
5.833333333333333 9.915736439630377e-09 4.166412741159041e-08 6.827680629859921e-08
5.866666666666666 1.013620402965212e-08 4.263883612326484e-08 7.020849581395287e-08
5.9 1.0363390569993522e-08 4.365779302332381e-08 7.224147271480505e-08
5.933333333333334 1.0598118567861037e-08 4.472545525552024e-08 7.438543422635584e-08
5.966666666666667 1.0841301906497928e-08 4.584681269399276e-08 7.665125363899142e-08
6.0 1.1093961075233072e-08 4.702747413422742e-08 7.905116915303041e-08
6.033333333333333 0.013987387766430185 3.1676842767824814e-08 2.772795300232614e-06
6.066666666666666 0.02815465456596155 1.062498689394961e-07 1.310930998015403e-07
6.1 0.04088427852387823 2.545054847779942e-07 4.190837233662894e-08
6.133333333333333 0.05200592750111193 2.4409630645175175e-07 2.1248862164701212e-08
6.166666666666667 0.06165197804882225 1.6830158894249923e-07 2.993670288443972e-08
6.2 0.07002919911068647 1.1879153435029156e-07 2.775244936893936e-08
6.233333333333333 0.07734394341077414 9.386214487144899e-08 2.5173494075336234e-08
6.266666666666667 0.08377728450477454 8.161639660179045e-08 2.3649853524553313e-08
6.3 0.08948010601901045 7.493962519475958e-08 2.298278974919733e-08
6.333333333333333 0.09457555447747511 7.062037330502125e-08 2.286063544209715e-08
6.366666666666666 0.09916353668598776 6.734835762729225e-08 2.3066894787969548e-08
6.4 0.10332521840500271 6.46050130279664e-08 2.3470781400498355e-08
6.433333333333334 0.10712687572256127 6.218119509749795e-08 2.399407739324e-08
6.466666666666667 0.11062299625713216 5.998598927956479e-08 2.4588357567739734e-08
6.5 0.11385871317696919 5.79739158205485e-08 2.5222484769221395e-08
6.533333333333333 0.11687169854573595 5.611765924633641e-08 2.5875946620860485e-08
6.566666666666666 0.11969363539559853 5.43978476813186e-08 2.65351200139939e-08
6.6 0.12235136674524377 5.279914337495959e-08 2.719101488394103e-08
6.633333333333333 0.12486779792037794 5.1308664852901905e-08 2.783782146304502e-08
6.666666666666667 0.12726261010350307 4.991527912651222e-08 2.8471934563138285e-08
6.7 0.12955282866038736 4.860922791124375e-08 2.9091282660023262e-08
6.733333333333333 0.13175327894794683 4.738189178929833e-08 2.9694860127125928e-08
6.766666666666667 0.13387695424557136 4.622561696891247e-08 3.028239926333453e-08
6.8 0.13593531447570154 4.513357812801579e-08 3.085413938949797e-08
6.833333333333333 0.13793852993676142 4.4099663835748886e-08 3.14106646269043e-08
6.866666666666666 0.13989568094660973 4.3118379129614525e-08 3.1952788993269923e-08
6.8999999999999995 0.1418149217831782 4.21847622507708e-08 3.2481476169769865e-08
6.933333333333334 0.14370361539038165 4.1294312198938134e-08 3.299778304325597e-08
6.966666666666667 0.14556844383189357 4.044292600586572e-08 3.350282026461774e-08
7.0 0.14741549830654027 3.9626844011668545e-08 3.399772519572524e-08
7.033333333333333 0.14847922293781046 2.2343800909956567e-08 8.169006091059043e-07
7.066666666666666 0.14904801931677214 2.1529051080485784e-07 8.583769261771995e-08
7.1 0.14931713164879667 9.30516969702015e-08 2.0559668964587436e-08
7.133333333333333 0.1494087062277628 3.4928343739204595e-08 2.570519491110114e-08
7.166666666666667 0.1493965717226672 1.982582270251491e-08 3.257327364089859e-08
7.2 0.14932464483890626 1.6552825401710196e-08 3.4736873349913934e-08
7.233333333333333 0.14921882412117768 1.5421233350508634e-08 3.533093124343878e-08
7.266666666666667 0.1490942721335672 1.4709125192897723e-08 3.5523492239819636e-08
7.3 0.1489597845852868 1.4104137943612694e-08 3.5627417430325225e-08
7.333333333333333 0.14882038977442164 1.3535591458137529e-08 3.5717542498428566e-08
7.366666666666666 0.14867888954166117 1.2985068587660204e-08 3.5810030962921623e-08
7.3999999999999995 0.14853677121882894 1.24469121908074e-08 3.590756412264925e-08
7.433333333333334 0.14839474673845926 1.1918782236212587e-08 3.6010043408036536e-08
7.466666666666667 0.14825307089723216 1.1399317848550968e-08 3.6116990332456046e-08
7.5 0.14811172877499237 1.088756435179706e-08 3.622802586126299e-08
7.533333333333333 0.1479705455741128 1.0382849352337176e-08 3.634293190884041e-08
7.566666666666666 0.14782925040365547 9.884782937110422e-09 3.646163414940976e-08
7.6 0.14768751266799382 9.393305802260832e-09 3.658417909355496e-08
7.633333333333333 0.1475449621017312 8.908770137457107e-09 3.6710718624747745e-08
7.666666666666667 0.14740119897648987 8.43205879355138e-09 3.684150065626659e-08
7.7 0.14725579832291286 7.964753802684778e-09 3.697686589026649e-08
7.733333333333333 0.14710831041374223 7.509368758138237e-09 3.711724875114347e-08
7.766666666666667 0.14695825879787058 7.0696655109290484e-09 3.726318152759567e-08
7.8 0.1468051365979484 6.651070191649498e-09 3.741530219547949e-08
7.833333333333333 0.14664840142931218 6.2611899180400655e-09 3.7574365123740545e-08
7.866666666666666 0.14648746907230342 5.910384815919714e-09 3.7741255449047706e-08
7.8999999999999995 0.1463217058771221 5.612254936535512e-09 3.791700701281986e-08
7.933333333333334 0.14615041976545448 5.383734426244465e-09 3.810282499881422e-08
7.966666666666667 0.14597284959387535 5.244319763415395e-09 3.8300114180475334e-08
8.0 0.1457881525448279 5.214008805046057e-09 3.851051343379855e-08
8.033333333333333 0.1455953890993443 5.310112859889597e-09 3.873593822554614e-08
8.066666666666666 0.14539350500971068 5.5441407495684475e-09 3.897863401975753e-08
8.1 0.14518130951677916 5.920463999825701e-09 3.924124161320548e-08
8.133333333333333 0.14495744882883252 6.437521524635518e-09 3.952687903096202e-08
8.166666666666666 0.14472037357425327 7.090678305552529e-09 3.9839244342142967e-08
8.2 0.14446829852694854 7.87518853955043e-09 4.0182744877782044e-08
8.233333333333333 0.14419915233554165 8.78831030833315e-09 4.056266137469229e-08
8.266666666666666 0.14391051419706935 9.83047379566769e-09 4.098535816246001e-08
8.3 0.14359953330189973 1.100583295347086e-08 4.145855342046133e-08
8.333333333333334 0.14326282528415016 1.2322565963560202e-08 4.199167113794029e-08
8.366666666666667 0.14289633760148493 1.3793185030890239e-08 4.2596302603833354e-08
8.4 0.14249517236116063 1.5435019034418878e-08 4.328681851897022e-08
8.433333333333334 0.1420533499953366 1.7270987409510716e-08 4.4081190756072465e-08
8.466666666666667 0.14156348936249274 1.9330779554064952e-08 4.5002108056523815e-08
8.5 0.1410163676155485 2.165259437208717e-08 4.6078514779242435e-08
8.533333333333333 0.140400303587344 2.428567069248129e-08 4.7347765900864144e-08
8.566666666666666 0.13970027624220832 2.7293975548158088e-08 4.885870121780069e-08
8.6 0.13889663521941512 3.0761646686342506e-08 5.067612376496719e-08
8.633333333333333 0.13796316504204403 3.480118629343365e-08 5.288748436323988e-08
8.666666666666666 0.13686409097843358 3.9566125117957135e-08 5.5613145799003684e-08
8.7 0.13554928475170722 4.527124084389771e-08 5.90226792108174e-08
8.733333333333333 0.13394626904258528 5.2226120153187456e-08 6.336178904146708e-08
8.766666666666666 0.13194622050644028 6.08935535794268e-08 6.899897299217648e-08
8.8 0.12937798025967912 7.199711703727098e-08 7.651122087204556e-08
8.833333333333334 0.125956137708401 8.67339390646161e-08 8.685313605714097e-08
8.866666666666667 0.12116718269778669 1.0723522319324363e-07 1.0172248767959023e-07
8.9 0.11398700486270344 1.3768873451366844e-07 1.2445046754697e-07
8.933333333333334 0.10204814092987725 1.8756187585842289e-07 1.6255626635093864e-07
8.966666666666667 0.07846281857307315 2.8337359469823466e-07 2.3706881206954945e-07
9.0 0.01396508815391295 5.30861549058653e-07 4.3164421709195915e-07
9.033333333333333 0.0027632650682897957 1.1852117227080457e-06 3.8612909502414823e-05
9.066666666666666 0.000601524302235977 5.460041035502515e-06 3.1541425844003144e-06
9.1 0.0001617965476431099 6.212499554359276e-06 2.5359960963581875e-06
9.133333333333333 7.884490908205756e-05 1.0571792892114039e-05 1.329643726233495e-06
9.166666666666666 5.6728930084914064e-05 9.78536006107501e-06 1.5275421505802699e-06
9.2 4.4474484189149774e-05 7.442216128165267e-06 1.3619500240703364e-06
9.233333333333333 3.6532583753250486e-05 5.185854414418211e-06 1.0045895474855275e-06
9.266666666666666 3.1439062629779314e-05 3.457498630692746e-06 6.788906742308478e-07
9.3 2.82195403803952e-05 2.251418374115806e-06 4.4096172129624744e-07
9.333333333333334 2.619862286256447e-05 1.447742877325799e-06 2.8388950664367324e-07
9.366666666666667 2.4933142013301763e-05 9.254994167661658e-07 1.88095278974838e-07
9.4 2.4140987129099848e-05 5.91002908058685e-07 1.3586938965795944e-07
9.433333333333334 2.3644876317945495e-05 3.785943689306694e-07 1.1219552697473534e-07
9.466666666666667 2.3333908691114235e-05 2.4442967631812187e-07 1.0401373734655582e-07
9.5 2.313877786148117e-05 1.5998883613792513e-07 1.023361530318126e-07
9.533333333333333 2.3016158488782094e-05 1.0699668553823958e-07 1.0275130717043775e-07
9.566666666666666 2.2938949480953902e-05 7.384400070194333e-08 1.0358784687647564e-07
9.6 2.2890188061865074e-05 5.318768086654197e-08 1.0433407280839065e-07
9.633333333333333 2.2859251975980282e-05 4.038510131533114e-08 1.0488719998887663e-07
9.666666666666666 2.2839487139152617e-05 3.2494602110455075e-08 1.052669118182519e-07
9.7 2.282672423984841e-05 2.7651608902031226e-08 1.0551773467421878e-07
9.733333333333333 2.2818350453041574e-05 2.4682447071346597e-08 1.0567994515630354e-07
9.766666666666666 2.281272820025513e-05 2.28585700730457e-08 1.0578356875072133e-07
9.8 2.280883106506008e-05 2.173398728513877e-08 1.0584928199258096e-07
9.833333333333334 2.280601567291454e-05 2.1037698518160464e-08 1.0589076878748596e-07
9.866666666666667 2.2803878734678418e-05 2.0605021770335853e-08 1.0591688891520093e-07
9.9 2.2802167450633223e-05 2.0335402867647955e-08 1.0593330620865404e-07
9.933333333333334 2.2800723352996322e-05 2.0167057756511472e-08 1.059436141034221e-07
9.966666666666667 2.2799447105176114e-05 2.006180412539961e-08 1.0595008182322615e-07
10.0 2.2798276437121177e-05 1.9995938357571365e-08 1.0595413830329728e-07


==> data_figures/stove_compare_POD_random_new.dat <==
0.0 4.69380893541525e-16 7.505596081113102e-16 2.549749505696385e-15 1.2564139085309928e-15 2.01621432947894e-15 4.16569776810016e-15
0.03333333333333333 1.597245173988988e-14 5.451694468001699e-14 3.0232839424061374e-13 1.5756749223419083e-14 5.855224984982099e-14 3.973770617985736e-13
0.06666666666666667 9.223023742365095e-14 8.070798663942955e-13 4.8196130365643715e-12 8.33547030411197e-14 8.958684908287135e-13 6.383267600585799e-12
0.1 2.0284657701529708e-13 1.6900675457638335e-12 1.0263031404435335e-11 1.853920859296432e-13 1.865875523657911e-12 1.3565535921313382e-11
0.13333333333333333 3.6629605512428303e-13 2.3557492690863197e-12 1.451270573726887e-11 3.450186361953134e-13 2.5901102268690003e-12 1.910572640851214e-11
0.16666666666666666 7.15514775359507e-13 2.862876088680043e-12 1.7617798396833987e-11 6.908187647899669e-13 3.1207714549491875e-12 2.3045236523194465e-11
0.2 1.5029161320797118e-12 3.423830942860431e-12 1.9773084847334454e-11 1.4621282192468843e-12 3.672876740123133e-12 2.585569543834945e-11
0.23333333333333334 3.223587475213963e-12 4.634710061479445e-12 2.1508258744671312e-11 3.1410461340609373e-12 4.806450082509536e-12 2.7956506541832827e-11
0.26666666666666666 6.967331075328304e-12 7.954435189704733e-12 2.3493371602970976e-11 6.786389812500455e-12 7.95868791791762e-12 3.0028180874497665e-11
0.3 1.510760697895436e-11 1.627911245612156e-11 2.8044503616158327e-11 1.4704706860539848e-11 1.605797273418222e-11 3.386783365515733e-11
0.3333333333333333 3.28426399298398e-11 3.4904051834196955e-11 4.194233496798227e-11 3.1950084207274744e-11 3.43082082654047e-11 4.57348523974762e-11
0.36666666666666664 7.161447267300594e-11 7.56981332132722e-11 8.097256970712452e-11 6.95698262938891e-11 7.424163516362805e-11 8.116010605991065e-11
0.4 1.565011129854127e-10 1.6513297035978213e-10 1.742828846606266e-10 1.5186620106188943e-10 1.6169817325704717e-10 1.720170919543368e-10
0.43333333333333335 3.4253703108998917e-10 3.612233904113488e-10 3.8010742881901994e-10 3.322033376662398e-10 3.53496981928621e-10 3.745474882585114e-10
0.4666666666666667 7.50208514343248e-10 7.91025270545669e-10 8.322022369699487e-10 7.274464574420012e-10 7.739367125489528e-10 8.196037337856502e-10
0.5 1.6435659889391684e-09 1.7329650776204285e-09 1.823177533121355e-09 1.5936061668814478e-09 1.695446136109454e-09 1.795471499224013e-09
0.5333333333333333 3.0185365114076282e-06 0.0012004298967814686 0.0014192492205009613 6.69914383767384e-07 0.0011739351189187822 0.0014342058774921879
0.5666666666666667 3.0930212968704733e-06 0.00017008802867638295 0.00021998058042841973 9.99086467715334e-07 0.00016296970548978113 0.00022665275743455896
0.6 1.513497908046911e-06 2.1805484046158816e-05 3.6340929969806675e-05 8.020273815397215e-07 1.9721131422862843e-05 3.978032200534916e-05
0.6333333333333333 6.853992679962269e-07 3.1980680028988024e-06 9.834658773141113e-06 3.343976849389471e-07 3.249921749578456e-06 1.5114591958599488e-05
0.6666666666666666 3.2247083864062703e-07 2.821537570835637e-06 8.95940736236359e-06 1.479324299316505e-07 1.4542224726696329e-06 1.2231650815988192e-05
0.7 1.9368681526419317e-07 2.5964235194110665e-06 7.62909286876861e-06 9.105827046868147e-08 1.3260892221798056e-06 1.0119144715371835e-05
0.7333333333333333 1.5597117392831368e-07 2.168597031326051e-06 6.395928510330244e-06 6.829722005343046e-08 1.1049432273331116e-06 8.476485693813247e-06
0.7666666666666666 1.2852195613239103e-07 1.8012020322132939e-06 5.443344977988715e-06 5.5964382831489125e-08 9.030659107076693e-07 7.230946849790808e-06
0.8 1.0663691765488128e-07 1.512845423642485e-06 4.695062306832608e-06 4.666469434463073e-08 7.461581361012606e-07 6.304300967197291e-06
0.8333333333333334 8.955274261327054e-08 1.2860392596759919e-06 4.118086978558181e-06 3.945825119933159e-08 6.247025282832175e-07 5.565687223463227e-06
0.8666666666666667 7.603410598097816e-08 1.1051918801875399e-06 3.658078148282238e-06 3.417406353531182e-08 5.291579381699012e-07 4.972104512108844e-06
0.9 6.491484925395888e-08 9.566067539648975e-07 3.267591639269664e-06 2.9711145083801963e-08 4.5322938070655334e-07 4.496743534002125e-06
0.9333333333333333 5.552423984821945e-08 8.336086653272954e-07 2.9488995393178186e-06 2.6352926735777758e-08 3.928627731582625e-07 4.119312702714412e-06
0.9666666666666667 4.7939277133606314e-08 7.295834401740111e-07 2.6775059379443414e-06 2.3699109357398367e-08 3.4442291756829696e-07 3.7975040171563226e-06
1.0 4.186182594047711e-08 6.416090354976802e-07 2.446889296982528e-06 2.1800677834493598e-08 3.052043964338959e-07 3.5295312672603664e-06
1.0333333333333332 3.698204986778952e-08 5.656201424026045e-07 2.245458823346381e-06 2.0031293257888214e-08 2.7194203439979405e-07 3.2942977386624624e-06
1.0666666666666667 3.300285100804792e-08 4.99709517379137e-07 2.0646704879534153e-06 1.8533331445254245e-08 2.446759411956396e-07 3.078812310658397e-06
1.1 2.9545728188637342e-08 4.425005983976121e-07 1.911475194584767e-06 1.742251071994657e-08 2.2239513561661726e-07 2.8864680842445415e-06
1.1333333333333333 2.66245636705156e-08 3.920456192168293e-07 1.7732120456195182e-06 1.6419645477906216e-08 2.0464595849907943e-07 2.722018885553862e-06
1.1666666666666667 2.4313086688910612e-08 3.480075201416572e-07 1.651189882555279e-06 1.5642059648782465e-08 1.900479321164609e-07 2.590722468248469e-06
1.2 2.229521727227005e-08 3.0938284417911684e-07 1.5406036375208766e-06 1.4766048276160759e-08 1.776570405996197e-07 2.4652548136392416e-06
1.2333333333333334 2.0501390940600675e-08 2.7573940623424296e-07 1.4423705486039286e-06 1.4035505037297622e-08 1.6755318795743248e-07 2.3465645937898175e-06
1.2666666666666666 1.9075848538082358e-08 2.459432825076014e-07 1.3510218678594092e-06 1.3454554940570019e-08 1.5846942298406327e-07 2.2492334048205497e-06
1.3 1.7494963380205843e-08 2.1979020141675834e-07 1.2653824239985496e-06 1.2972428265181256e-08 1.5124756180913103e-07 2.149953042343266e-06
1.3333333333333333 1.6117188713921516e-08 1.9680818635188545e-07 1.190582772244191e-06 1.2557037633002917e-08 1.4523854259455058e-07 2.068300883864231e-06
1.3666666666666667 1.520610448604843e-08 1.7752226998272605e-07 1.123486311636405e-06 1.2186156826149486e-08 1.3933362987845978e-07 2.0045430509864894e-06
1.4 1.4234956438042145e-08 1.6084782075171206e-07 1.064414872016223e-06 1.1755389689369659e-08 1.345879373151954e-07 1.9430833264945202e-06
1.4333333333333333 1.3596141719556092e-08 1.4678674705367387e-07 1.0086590311492393e-06 1.1344863138246235e-08 1.300827606790744e-07 1.8887915381089895e-06
1.4666666666666666 1.2948975608638973e-08 1.3449604829599683e-07 9.517316759620046e-07 1.0979056131314932e-08 1.2651782908662594e-07 1.836350042432986e-06
1.5 1.2390007945276604e-08 1.240281726860098e-07 9.052352860711371e-07 1.0735861057296465e-08 1.2292314498107418e-07 1.7895304921465522e-06
1.5333333333333332 1.1833703921260185e-08 1.1499573891342387e-07 8.614155839769688e-07 1.0530522297561496e-08 1.1962908233450146e-07 1.7558938084787354e-06
1.5666666666666667 1.133546690311159e-08 1.0784275427609096e-07 8.209020742384006e-07 1.0239433847663728e-08 1.1651791104203096e-07 1.7163288464241734e-06
1.6 1.0836514297695048e-08 1.0133404411939066e-07 7.823708320154237e-07 1.0045896602548907e-08 1.1391414966712299e-07 1.6846229701145e-06
1.6333333333333333 1.0527057541451786e-08 9.582055386998276e-08 7.4849678106826e-07 9.788291362793492e-09 1.1184541897664998e-07 1.6519199304793155e-06
1.6666666666666667 1.0289324046667572e-08 9.10831732446032e-08 7.161624509470242e-07 9.616801915138218e-09 1.0943845119067552e-07 1.6291071881709192e-06
1.7 9.871256459238189e-09 8.702345520895777e-08 6.887761239646883e-07 9.60932213793576e-09 1.0739527237083945e-07 1.602917866071721e-06
1.7333333333333334 9.690813827223186e-09 8.353844642654371e-08 6.604786086896194e-07 9.501933214260658e-09 1.0559309798550247e-07 1.5667773886873205e-06
1.7666666666666666 9.450676696818725e-09 8.029424959878962e-08 6.370981560004988e-07 9.381206667392905e-09 1.0367075583522942e-07 1.547770338474325e-06
1.8 9.139905615229602e-09 7.768652205918044e-08 6.194618467302464e-07 9.208430796929971e-09 1.0223467518446919e-07 1.5291531851627265e-06
1.8333333333333333 8.943763586355768e-09 7.542653347411706e-08 5.995181008590635e-07 9.005336265284505e-09 1.0041070104337877e-07 1.5151549273784723e-06
1.8666666666666667 8.776500469577145e-09 7.324703069637454e-08 5.821001940447318e-07 8.94211329967096e-09 9.902181719383296e-08 1.4965841739516676e-06
1.9 8.569783025463536e-09 7.147673024524658e-08 5.68983700804533e-07 8.853942917131469e-09 9.776397386149492e-08 1.481016033415317e-06
1.9333333333333333 8.425195282335029e-09 6.968123548705846e-08 5.554028616292585e-07 8.810342798205856e-09 9.644900309194755e-08 1.4679164517901164e-06
1.9666666666666666 8.297298301668751e-09 6.838011506778868e-08 5.4694330145627e-07 8.740661925754531e-09 9.53534018889727e-08 1.4593148363945674e-06
2.0 8.265830072092855e-09 6.718224615227362e-08 5.356574164097459e-07 8.737473098287762e-09 9.435076929452992e-08 1.4499027646867154e-06
2.033333333333333 8.253381617416478e-09 6.618778462870473e-08 5.246250673964609e-07 8.696363490570904e-09 9.341890772869438e-08 1.442305336634411e-06
2.0666666666666664 8.220448573956916e-09 6.523250897653514e-08 5.196922746323355e-07 8.671664143174985e-09 9.257932739656363e-08 1.4375678550927016e-06
2.1 8.117226315288106e-09 6.441162636713701e-08 5.12832595955799e-07 8.648369579093127e-09 9.162535947458318e-08 1.4347014210359315e-06
2.1333333333333333 8.097366792539503e-09 6.352051475286329e-08 5.10135799828096e-07 8.569042540508807e-09 9.096178873787199e-08 1.4343640887761165e-06
2.1666666666666665 8.032103384503471e-09 6.289448460815207e-08 5.075971249450491e-07 8.570277570320418e-09 9.056374916565825e-08 1.4285830305026927e-06
2.2 8.029469348074416e-09 6.256975760364937e-08 5.062893541730456e-07 8.527503721415403e-09 9.008484444929896e-08 1.4263940477292845e-06
2.2333333333333334 7.986841178004392e-09 6.214229626244737e-08 5.057235505348503e-07 8.536807916122652e-09 8.979553786823414e-08 1.4310706270196452e-06
2.2666666666666666 7.970214533701744e-09 6.194933272042458e-08 5.089247052802354e-07 8.525621505678175e-09 8.952641453846006e-08 1.4320595395294056e-06
2.3 7.98719687307689e-09 6.16942005851663e-08 5.087749835035282e-07 8.496439505049992e-09 8.949253955371466e-08 1.4317706014623993e-06
2.3333333333333335 8.038756486434084e-09 6.149241807546238e-08 5.094508249885039e-07 8.56869626664088e-09 8.950490245019729e-08 1.4447060187023846e-06
2.3666666666666667 8.064754429119123e-09 6.153397095701573e-08 5.109501253943103e-07 8.701662009755279e-09 8.981212628684917e-08 1.4500456308447494e-06
2.4 8.099516144436666e-09 6.171843279646703e-08 5.179557879319167e-07 8.797674111102399e-09 9.019354189172398e-08 1.4601200064601184e-06
2.433333333333333 8.135646628375864e-09 6.19775890641907e-08 5.238907168089818e-07 8.895707031439585e-09 9.097444169039236e-08 1.4674388505808052e-06
2.466666666666667 8.281498712860538e-09 6.272688334607577e-08 5.319793424021598e-07 9.002309878492932e-09 9.211367861895161e-08 1.4715679002500025e-06
2.5 8.428578287742184e-09 6.354747612332139e-08 5.408384728602185e-07 9.088500802427255e-09 9.346544059972575e-08 1.483305113707886e-06
2.533333333333333 8.532521213259744e-09 6.483299830401118e-08 5.466128640688405e-07 9.120782604040813e-09 9.546051602409073e-08 1.488348143944581e-06
2.5666666666666664 8.605322260886113e-09 6.666834698748943e-08 5.548912334542604e-07 9.390252859555083e-09 9.798216275749658e-08 1.4976966336111364e-06
2.6 8.89048586652323e-09 6.883016479592093e-08 5.619849360281909e-07 9.726662733733802e-09 1.0114245965438059e-07 1.5012506215062763e-06
2.6333333333333333 8.976486407688415e-09 7.169548808367771e-08 5.708114473465282e-07 9.925892556105885e-09 1.0436843801457732e-07 1.5105453143053698e-06
2.6666666666666665 9.321760997342061e-09 7.533562924469188e-08 5.849668403378498e-07 1.0232450720637352e-08 1.0859446054691193e-07 1.523670260020116e-06
2.7 9.714870928875518e-09 8.008343846194063e-08 5.97505176740475e-07 1.0531120344863957e-08 1.135058173887257e-07 1.5362240980819733e-06
2.7333333333333334 1.0104257227043598e-08 8.554268012851125e-08 6.114526125967562e-07 1.0994748267391598e-08 1.1942404623700536e-07 1.5557445914377996e-06
2.7666666666666666 1.067529718553225e-08 9.204538335272691e-08 6.271521516630738e-07 1.1458537028377635e-08 1.266608838008385e-07 1.5768395811821106e-06
2.8 1.1158325422059009e-08 9.959694978120486e-08 6.424516739497388e-07 1.1867452047946667e-08 1.3480337498020884e-07 1.6017742088535575e-06
2.8333333333333335 1.1952340348468173e-08 1.0850750348636069e-07 6.626916131998099e-07 1.2542612748629079e-08 1.4416600187254714e-07 1.622521890952944e-06
2.8666666666666667 1.294896571503835e-08 1.1829125658303422e-07 6.850846437665382e-07 1.3320835815873359e-08 1.548537213631619e-07 1.6276025823974712e-06
2.9 1.4277698400363794e-08 1.293903792403342e-07 7.090768578408538e-07 1.4111212025502343e-08 1.6639392603338935e-07 1.6557508904035039e-06
2.933333333333333 1.5856514628504173e-08 1.4202464573155317e-07 7.317926661730535e-07 1.5274343367982537e-08 1.7936767853865535e-07 1.678831668645929e-06
2.966666666666667 1.766651920600623e-08 1.5576637115872274e-07 7.55949219584676e-07 1.6309212065384642e-08 1.9406095176459431e-07 1.7147420271069006e-06
3.0 1.9826114346722278e-08 1.7075207991997894e-07 7.857271189830219e-07 1.7810477890952107e-08 2.1009526492212952e-07 1.7435520963880175e-06
3.033333333333333 4.5288961093367185e-08 1.565823040406188e-05 3.096141169224201e-05 5.8514007931058605e-08 1.5079515739016529e-05 3.116056361486949e-05
3.0666666666666664 1.0361615200085306e-07 5.916934614402175e-06 1.2402538040603696e-05 1.4400248291912696e-07 5.732992637738287e-06 1.274344474680084e-05
3.1 7.114743305119757e-08 1.5868240195048426e-06 3.7290180931875463e-06 8.656361395969945e-08 1.6112310365660758e-06 4.7793847229494915e-06
3.1333333333333333 5.2768556635145986e-08 4.449437298348839e-07 1.5925893367236299e-06 5.8909581136614296e-08 4.971120160886681e-07 3.5736059664706744e-06
3.1666666666666665 4.2427827592291496e-08 3.4708490800091276e-07 1.587296479384089e-06 4.060415867748788e-08 3.4486076943004224e-07 3.498734073092627e-06
3.2 3.501685259701428e-08 3.7959198201509896e-07 1.6330341179358082e-06 3.083448269639844e-08 3.621586462998616e-07 3.4653822827941207e-06
3.2333333333333334 3.286955022296466e-08 3.803485442086836e-07 1.6352689470794809e-06 2.7033501714120172e-08 3.5553695294553714e-07 3.5007787602695e-06
3.2666666666666666 3.2648372086639435e-08 3.7222652118167853e-07 1.6246128638555474e-06 2.5699549310076918e-08 3.4054282179334415e-07 3.530084609498707e-06
3.3 3.218755271828019e-08 3.619501350112674e-07 1.6157440285733239e-06 2.4147668752454604e-08 3.230957565530668e-07 3.5911361909052796e-06
3.3333333333333335 3.0745650070732774e-08 3.516666781331518e-07 1.6157429885151425e-06 2.2076939375747343e-08 3.074298177034617e-07 3.57576555722778e-06
3.3666666666666667 2.9729291233262568e-08 3.4323847643764464e-07 1.6167774406316776e-06 2.0919080502173772e-08 2.947847053755096e-07 3.5601315372458e-06
3.4 2.9098801033110684e-08 3.371175069352086e-07 1.6298161119832203e-06 1.990038552724484e-08 2.8888120879185957e-07 3.572188497020077e-06
3.433333333333333 2.847284078947122e-08 3.343648929148799e-07 1.6409744326975209e-06 1.9047008905693722e-08 2.87220721048509e-07 3.58971698807141e-06
3.466666666666667 2.8162373396741743e-08 3.3774611782067944e-07 1.6588148052476262e-06 1.8447726348138793e-08 2.868077618566185e-07 3.6112266704727585e-06
3.5 2.761416524440194e-08 3.4482511048499904e-07 1.6885956743639936e-06 1.8317440397716015e-08 2.8787582644270675e-07 3.6416606481549437e-06
3.533333333333333 2.696719131146626e-08 3.5407031918256137e-07 1.7157894222642704e-06 1.7842193824301535e-08 2.9022152354918385e-07 3.6621095024288164e-06
3.5666666666666664 2.6967988383458565e-08 3.662124218008359e-07 1.7450366981064114e-06 1.764791909896133e-08 2.945913444037653e-07 3.7244735948571514e-06
3.6 2.6803260489004765e-08 3.8084757620252036e-07 1.777552921159287e-06 1.7647044824247433e-08 3.016269094307281e-07 3.753673733927117e-06
3.6333333333333333 2.5876208161713988e-08 3.982741503269355e-07 1.817729750231794e-06 1.7503810067302255e-08 3.112001001698325e-07 3.792808057658246e-06
3.6666666666666665 2.601936934880547e-08 4.179180360326594e-07 1.859149568471954e-06 1.751113427237661e-08 3.220462884073377e-07 3.8184317904310975e-06
3.6999999999999997 2.6035060646610467e-08 4.4306100479680637e-07 1.9111992925052014e-06 1.772255731582477e-08 3.3599591895066076e-07 3.8664060752828074e-06
3.7333333333333334 2.636157119153011e-08 4.720254348378146e-07 1.9646803288956207e-06 1.7882844286063585e-08 3.542205023180927e-07 3.904783897128287e-06
3.7666666666666666 2.667011534690514e-08 5.05416608053187e-07 2.0190864872565083e-06 1.8232173864976248e-08 3.7451167476455377e-07 3.989433709992217e-06
3.8 2.6694165622610175e-08 5.421356306832583e-07 2.07474101474182e-06 1.899286090444854e-08 4.000480847532538e-07 4.069478280747467e-06
3.8333333333333335 2.767930316877737e-08 5.826089414440968e-07 2.1344733434358764e-06 1.969099619749195e-08 4.3062063966342253e-07 4.141172069325565e-06
3.8666666666666667 2.8715898843046553e-08 6.261074844726279e-07 2.2021888443048853e-06 2.0778937420352687e-08 4.664137084710512e-07 4.19796344035121e-06
3.9 2.9796388781443363e-08 6.723727944082416e-07 2.2669686564168917e-06 2.1987168171888112e-08 5.048691383178837e-07 4.247547028304202e-06
3.933333333333333 3.09594320345166e-08 7.204706785252723e-07 2.3383085789645466e-06 2.3361464074245352e-08 5.482244312918234e-07 4.306722559986046e-06
3.966666666666667 3.3304302017854265e-08 7.708973903503208e-07 2.4066259708781342e-06 2.5666220798829616e-08 5.948249273771431e-07 4.410373002118562e-06
4.0 3.788705845777893e-08 8.231730731441784e-07 2.4714247270732253e-06 2.919575046826832e-08 6.429085527350581e-07 4.471660237538107e-06
4.033333333333333 4.673774374263477e-08 3.5904193730080474e-05 4.23613292620739e-05 3.661170373206042e-08 3.508793367357906e-05 4.289631001357024e-05
4.066666666666666 1.4516777842964162e-07 1.2461171801254336e-05 1.591499129897362e-05 9.393797330169115e-08 1.1882552886976438e-05 1.6397877529734254e-05
4.1 1.0809752082467854e-07 3.3372438499999246e-06 4.826460045292537e-06 8.164160943323083e-08 3.133204550881868e-06 5.426515762622806e-06
4.133333333333333 6.550397627995408e-08 9.031709190025274e-07 1.7163746559860836e-06 4.856062895130939e-08 8.736289957844278e-07 2.599180349490669e-06
4.166666666666667 4.155883412296852e-08 3.0145546014347795e-07 1.0205333377941704e-06 3.472141746458145e-08 3.1361130778146105e-07 2.063010760777115e-06
4.2 2.6355330322022752e-08 1.7199046760506678e-07 8.86109879357125e-07 2.586663072475572e-08 2.0151571053424684e-07 1.957522884567571e-06
4.233333333333333 1.8190395481526266e-08 1.4174367519486238e-07 8.429811114118564e-07 2.028273907015232e-08 1.7404409902274403e-07 1.916990885161974e-06
4.266666666666667 1.5871798530346317e-08 1.2866079736168312e-07 8.157943057116122e-07 1.8049158131289408e-08 1.6142324004137293e-07 1.8912690612495735e-06
4.3 1.4612238706389726e-08 1.1938061796883185e-07 7.93083787645899e-07 1.6691934494154138e-08 1.5203617216128017e-07 1.874673938553865e-06
4.333333333333333 1.3474137052567815e-08 1.113355311976099e-07 7.691410978692133e-07 1.532758674508193e-08 1.4373246818444016e-07 1.858211674971893e-06
4.366666666666666 1.2487377482840888e-08 1.042487633574628e-07 7.47228689659012e-07 1.4380563279609685e-08 1.3639209417842428e-07 1.8367269483460372e-06
4.4 1.1613070653376056e-08 9.768921523586795e-08 7.252241840517323e-07 1.3654161578272635e-08 1.2953832109035926e-07 1.8254984822957008e-06
4.433333333333334 1.0868546311462757e-08 9.171731595932433e-08 7.077355732603112e-07 1.301678077867354e-08 1.2342801751770918e-07 1.8120351492447363e-06
4.466666666666667 1.0316419343433863e-08 8.636806458933731e-08 6.890315146530462e-07 1.231446371518442e-08 1.1793887501399949e-07 1.7993157116462933e-06
4.5 9.737257922551724e-09 8.129923311346416e-08 6.706292612178911e-07 1.1783399093969845e-08 1.1280411684190404e-07 1.7915279374050354e-06
4.533333333333333 9.32126679350249e-09 7.695292934657301e-08 6.559423365364863e-07 1.13447093478045e-08 1.0851216272394063e-07 1.7789621746022917e-06
4.566666666666666 8.960040365372994e-09 7.312853227327998e-08 6.432034404841701e-07 1.1167832317793736e-08 1.0469515623821997e-07 1.7644445409042117e-06
4.6 8.616590913819115e-09 6.971775740011541e-08 6.279418461122641e-07 1.0904211466525305e-08 1.011799494031805e-07 1.7557905855144544e-06
4.633333333333333 8.341340713075695e-09 6.674748374668705e-08 6.152459322651449e-07 1.0650982068181237e-08 9.804569487027243e-08 1.74742248896898e-06
4.666666666666667 8.14703170082529e-09 6.403923115055022e-08 6.039700353111634e-07 1.0394378197587882e-08 9.527409200056758e-08 1.7408264841090335e-06
4.7 7.941410987321846e-09 6.179019995344204e-08 5.921410067997191e-07 1.0171218937730374e-08 9.278039712128425e-08 1.7317883571040596e-06
4.733333333333333 7.72093648693727e-09 5.979608872512974e-08 5.813194590186188e-07 1.0095784161908466e-08 9.04212857203934e-08 1.7257143665398728e-06
4.766666666666667 7.636519335965604e-09 5.8329598063640693e-08 5.708546205064604e-07 1.0114488815348405e-08 8.871575288208314e-08 1.7200949875874442e-06
4.8 7.474492032345574e-09 5.695569789315083e-08 5.616009467904417e-07 1.0017969141287553e-08 8.711227971603999e-08 1.709376758027499e-06
4.833333333333333 7.324477381298323e-09 5.5949701085542296e-08 5.510752759422058e-07 9.967800716832784e-09 8.556710922181896e-08 1.7056389960316382e-06
4.866666666666666 7.2614516089547766e-09 5.5120268129534015e-08 5.44051892241226e-07 9.776768950093791e-09 8.420159123606135e-08 1.7026996080034632e-06
4.9 7.1556198040986395e-09 5.4419430115279924e-08 5.377935021354102e-07 9.64686403984418e-09 8.341204630025379e-08 1.701045454716613e-06
4.933333333333334 7.12237511170186e-09 5.401729491652775e-08 5.339242037655234e-07 9.553546405341122e-09 8.262245246418133e-08 1.70454555520225e-06
4.966666666666667 7.055265994222079e-09 5.352425499180439e-08 5.327771915582999e-07 9.51539169486115e-09 8.197878449560049e-08 1.710087177238556e-06
5.0 7.058071479485179e-09 5.31327868848509e-08 5.292465538154446e-07 9.535649873082968e-09 8.12761218108178e-08 1.7101326182398555e-06
5.033333333333333 7.088200997442251e-09 5.2928431168728736e-08 5.276479868226713e-07 9.540253171084027e-09 8.10023734926611e-08 1.7096561711325683e-06
5.066666666666666 7.117248891848404e-09 5.287568235170549e-08 5.262747998879873e-07 9.512422387313064e-09 8.087472732896215e-08 1.7078567914790757e-06
5.1 7.175808200677491e-09 5.297666276584153e-08 5.281352022641327e-07 9.494198079260803e-09 8.086390530554997e-08 1.7098236336036276e-06
5.133333333333333 7.184766053168987e-09 5.331599722554162e-08 5.34008123310244e-07 9.560251326636648e-09 8.105638576280598e-08 1.711481381407314e-06
5.166666666666667 7.219021024878164e-09 5.369552931994908e-08 5.404964801969564e-07 9.547801248173442e-09 8.124565360413056e-08 1.7164117717590072e-06
5.2 7.302210065112146e-09 5.41789119605638e-08 5.477148433323076e-07 9.601135769395698e-09 8.176232653667479e-08 1.719463719231213e-06
5.233333333333333 7.3358021089369e-09 5.498750338379858e-08 5.566997324336739e-07 9.553360804581813e-09 8.228564771110702e-08 1.724532221743474e-06
5.266666666666667 7.40468806338859e-09 5.598607902255923e-08 5.65066697203244e-07 9.689014527540867e-09 8.342316613134503e-08 1.7283908073984319e-06
5.3 7.456659829646543e-09 5.6977527726239306e-08 5.744903123832207e-07 9.714176810536877e-09 8.424463138399066e-08 1.734903808830267e-06
5.333333333333333 7.631918599725443e-09 5.817914930345344e-08 5.839890330358678e-07 9.831042489214201e-09 8.554909287226386e-08 1.744723552964274e-06
5.366666666666666 7.74891350969729e-09 5.957917292477564e-08 5.937513342878324e-07 9.944977325143822e-09 8.669486868831936e-08 1.7528743144366904e-06
5.4 7.903352408611578e-09 6.13896827872444e-08 6.028028426686687e-07 9.95965969929717e-09 8.84666432714491e-08 1.7658048492221223e-06
5.433333333333334 8.092936109319074e-09 6.339391251749311e-08 6.131599570480872e-07 1.0023972213214551e-08 9.043076312992192e-08 1.7783738437588808e-06
5.466666666666667 8.274407093820388e-09 6.574886461735348e-08 6.270870397632217e-07 1.0135097317744151e-08 9.269907239462029e-08 1.7905811799005202e-06
5.5 8.464022449636076e-09 6.84893239087833e-08 6.421745482684143e-07 1.0170463163806064e-08 9.557350540379956e-08 1.7994395270558612e-06
5.533333333333333 8.796446339682529e-09 7.160367075857656e-08 6.575352592569406e-07 1.0390146080756334e-08 9.878625717801646e-08 1.8091936987271407e-06
5.566666666666666 9.026077073103958e-09 7.524948225289615e-08 6.742137108410009e-07 1.0626624961124e-08 1.0274191443493832e-07 1.8226480849293902e-06
5.6 9.41527987798746e-09 7.943694744782822e-08 6.926754981048129e-07 1.0830724567407527e-08 1.06940252256979e-07 1.8410885549963202e-06
5.633333333333333 9.821250809378327e-09 8.392180283564733e-08 7.10912635841331e-07 1.0920095432358879e-08 1.1186952165187485e-07 1.859848121309328e-06
5.666666666666667 1.0249886091957033e-08 8.923245359933655e-08 7.292383333157912e-07 1.1324729199781687e-08 1.171841848659324e-07 1.8823404066352713e-06
5.7 1.076408958133839e-08 9.478343513278878e-08 7.518584396830535e-07 1.1777455310078253e-08 1.2368397666724722e-07 1.9033456962879573e-06
5.733333333333333 1.1355044818814733e-08 1.0108061677676718e-07 7.715980656877204e-07 1.232319857181706e-08 1.3036009184287804e-07 1.925434341471489e-06
5.766666666666667 1.208801165396143e-08 1.0823126036220047e-07 7.910126968475182e-07 1.2947776541403595e-08 1.3783686365048798e-07 1.9482204074321633e-06
5.8 1.3073004954314817e-08 1.160359180490961e-07 8.13700610699177e-07 1.3647937050449015e-08 1.4653034185391916e-07 1.973767484841625e-06
5.833333333333333 1.4044845371064075e-08 1.244857010988979e-07 8.383143619161296e-07 1.4650298021797451e-08 1.561953044629067e-07 2.0056091994351534e-06
5.866666666666666 1.5324183067695906e-08 1.3349750681171088e-07 8.625250753166788e-07 1.5804308973037254e-08 1.6662777316984654e-07 2.0421115424927407e-06
5.9 1.6941680000354335e-08 1.4368178559809223e-07 8.878000705282087e-07 1.719368795202656e-08 1.7824082797396387e-07 2.075665756471402e-06
5.933333333333334 1.8539800263304965e-08 1.5449125435309751e-07 9.141378315851043e-07 1.8737660844954245e-08 1.9149964035849513e-07 2.1110568245529707e-06
5.966666666666667 2.0372558645795102e-08 1.662538185132851e-07 9.472609715435941e-07 2.0659933103675707e-08 2.0494401861990053e-07 2.146269108357674e-06
6.0 2.224638302247139e-08 1.7870312435407707e-07 9.78020996046438e-07 2.2959808335934948e-08 2.2039789583921955e-07 2.191356734006808e-06
6.033333333333333 5.751741123690755e-08 3.681661263227809e-05 5.463373953758679e-05 3.367012965069133e-08 3.495529668206347e-05 5.6122955574164666e-05
6.066666666666666 2.2086251703596659e-07 1.1977725867249425e-05 2.0888677774731058e-05 6.239819185708764e-08 1.0706627238269325e-05 2.2139650174213397e-05
6.1 1.676487865310904e-07 2.7212156704979094e-06 5.804086574795395e-06 1.0219682544312683e-07 2.1433285891312263e-06 8.43232960141857e-06
6.133333333333333 9.040723426909392e-08 6.247941014686717e-07 2.3739600476513333e-06 5.67819361919971e-08 6.743942434932127e-07 6.918015040466546e-06
6.166666666666667 5.116397789988548e-08 6.904367583528407e-07 2.3442030909867666e-06 3.4172545158755436e-08 5.768197470122684e-07 6.651551388738723e-06
6.2 3.498601093579014e-08 7.064764573946956e-07 2.2819498320705664e-06 2.616534737970571e-08 5.705064840665099e-07 6.556149386879225e-06
6.233333333333333 2.891301059938495e-08 6.504731570993973e-07 2.138507162589004e-06 2.1918994819460676e-08 5.190517208740852e-07 6.363036186286583e-06
6.266666666666667 2.5360946487142532e-08 5.845655550866803e-07 1.9923353350337953e-06 1.919146721994417e-08 4.645114924224436e-07 6.0357964489898526e-06
6.3 2.2518314479412205e-08 5.2138586789298e-07 1.866432801960557e-06 1.727173972079519e-08 4.134057780476973e-07 5.746217549189089e-06
6.333333333333333 2.0411375226166188e-08 4.64237000395438e-07 1.7395707979936786e-06 1.5624915621100317e-08 3.6973051136814986e-07 5.467883626625895e-06
6.366666666666666 1.8665360752513266e-08 4.135753659893394e-07 1.6315264895204022e-06 1.4458431535532373e-08 3.331126652017128e-07 5.220368488969567e-06
6.4 1.7141657433015676e-08 3.688809867388339e-07 1.5286888848176451e-06 1.3669975839813055e-08 3.043345678145031e-07 5.000017210169064e-06
6.433333333333334 1.630751527520941e-08 3.2925259582836853e-07 1.4343179509243794e-06 1.32141455019904e-08 2.800699386318923e-07 4.805955682086769e-06
6.466666666666667 1.5424460359007534e-08 2.9501282045958113e-07 1.3483038129419052e-06 1.2695524580551942e-08 2.604242105993482e-07 4.633114837970546e-06
6.5 1.460470014312931e-08 2.662583907360887e-07 1.273529878848841e-06 1.213343315968786e-08 2.4435733621798093e-07 4.46531693395686e-06
6.533333333333333 1.3874061598282798e-08 2.412344609897803e-07 1.2059720028118549e-06 1.1901789001301569e-08 2.3147447835260313e-07 4.298692054139963e-06
6.566666666666666 1.3305831616795654e-08 2.199688013137575e-07 1.1496532508170738e-06 1.1642270159902631e-08 2.195161788308846e-07 4.179428322814053e-06
6.6 1.276367706229592e-08 2.0177784015118913e-07 1.0997486287413366e-06 1.1289680210479303e-08 2.1043397585329067e-07 4.11709380357372e-06
6.633333333333333 1.228810476832239e-08 1.8601188560790103e-07 1.0502516154572187e-06 1.1217516647130738e-08 2.0303893467893227e-07 4.071944129872424e-06
6.666666666666667 1.177591573279329e-08 1.72653806537399e-07 1.008273408642946e-06 1.1089935497724394e-08 1.9584086334369928e-07 4.007627724335851e-06
6.7 1.128838797683122e-08 1.607160230869413e-07 9.756802875055031e-07 1.116928817060087e-08 1.9031873395729735e-07 3.933695978077852e-06
6.733333333333333 1.1041190668446065e-08 1.516454517553225e-07 9.461935410340095e-07 1.105160651708723e-08 1.8683202414072462e-07 3.903513777778468e-06
6.766666666666667 1.0954434914731673e-08 1.4414822409768653e-07 9.278756154144374e-07 1.1207364827324243e-08 1.8515271402716756e-07 3.8665036661697095e-06
6.8 1.0857079184713128e-08 1.3944398327050112e-07 9.142500153106603e-07 1.1303801357630255e-08 1.8435220317079229e-07 3.85807618634489e-06
6.833333333333333 1.0833272145824985e-08 1.366656825867763e-07 9.065472847429335e-07 1.1670347424420664e-08 1.859202545727747e-07 3.821425330718113e-06
6.866666666666666 1.1023760792869432e-08 1.3753775940415343e-07 9.008835383817666e-07 1.2151413624761303e-08 1.9029845871431386e-07 3.765195806547471e-06
6.8999999999999995 1.1215279308158608e-08 1.423853317963198e-07 8.870610285662393e-07 1.2872026970723424e-08 1.9829730335260823e-07 3.7084675768315723e-06
6.933333333333334 1.1785808549682862e-08 1.5029421149585767e-07 8.879597026282217e-07 1.3837906549850243e-08 2.0704349734479936e-07 3.548960824017827e-06
6.966666666666667 1.2512133001703131e-08 1.5975223359087108e-07 8.912668687748083e-07 1.5343870390082382e-08 2.1627099682719465e-07 3.5178323954722678e-06
7.0 1.4170751586686503e-08 1.6993779140240405e-07 8.976102450772328e-07 1.735728228855007e-08 2.2575100461889996e-07 3.517743090826411e-06
7.033333333333333 1.483424594479088e-08 8.159708506429223e-06 1.6135004709125184e-05 3.740973690399947e-08 8.10665922874749e-06 1.6418234658405494e-05
7.066666666666666 3.798044478931035e-08 3.129898275897823e-06 6.589086887605728e-06 7.535953260384082e-08 3.127140068292016e-06 6.850224101455804e-06
7.1 2.4627440794757416e-08 9.427868628639594e-07 2.126573651172002e-06 4.26955978448391e-08 9.907536548055128e-07 2.658596374990652e-06
7.133333333333333 1.66569456185029e-08 2.969984334352113e-07 8.174295925999345e-07 3.156042839437282e-08 3.3774438195567044e-07 1.8235135385978549e-06
7.166666666666667 1.4901006102170658e-08 1.2716448902482215e-07 5.499050966807605e-07 2.1619089954639886e-08 1.7300148031121658e-07 1.7234077825380338e-06
7.2 1.1545116695763852e-08 8.05345823628847e-08 5.00394021050833e-07 1.3427193540760558e-08 1.3318359368727874e-07 1.6955629036420098e-06
7.233333333333333 8.873319629939612e-09 6.76624469630678e-08 4.865896737865751e-07 9.965965354195984e-09 1.1968504619336794e-07 1.7224254883573636e-06
7.266666666666667 7.693930891150614e-09 6.056192498415284e-08 4.816723773120778e-07 8.940014634593907e-09 1.1100817075543826e-07 1.7312305406736147e-06
7.3 6.991669728561363e-09 5.523524310287637e-08 4.845920591990595e-07 8.26087093787157e-09 1.0382451349153643e-07 1.7407647733326209e-06
7.333333333333333 6.590717756720309e-09 5.1059679345136315e-08 4.850673091498027e-07 7.84796231614927e-09 9.754496490796223e-08 1.7531940693986003e-06
7.366666666666666 6.364445113733526e-09 4.800469784257651e-08 4.863142464081747e-07 7.417854973078115e-09 9.226138264496689e-08 1.754371279231142e-06
7.3999999999999995 6.1592847547774e-09 4.5682250712957265e-08 4.875479264089475e-07 7.2416625618082386e-09 8.79601903128066e-08 1.7623180456185998e-06
7.433333333333334 6.005327265052984e-09 4.403965160703623e-08 4.892349099979879e-07 7.033081145318406e-09 8.432615586678817e-08 1.753352528173301e-06
7.466666666666667 5.935445422005986e-09 4.302737332438673e-08 4.935724220278918e-07 6.801720700244639e-09 8.151078351283495e-08 1.7542110920851133e-06
7.5 5.854329265140698e-09 4.2508829557401706e-08 4.999350916686376e-07 6.65425877976357e-09 7.889932026319937e-08 1.7597084058137543e-06
7.533333333333333 5.733833752538705e-09 4.235671210659694e-08 5.038230672304106e-07 6.553230092737553e-09 7.713843745859205e-08 1.761252432761443e-06
7.566666666666666 5.726217592225542e-09 4.2253611485142284e-08 5.082672354682933e-07 6.494867957126432e-09 7.595292229812697e-08 1.7676687473103112e-06
7.6 5.755544415490229e-09 4.247906500582585e-08 5.155537525411934e-07 6.41462576087541e-09 7.509806773670285e-08 1.7827096807065664e-06
7.633333333333333 5.808375108272761e-09 4.291500219839996e-08 5.27349038314583e-07 6.305640625618157e-09 7.476574447030503e-08 1.7883551685518995e-06
7.666666666666667 5.803470977978864e-09 4.352638638053859e-08 5.39652372776381e-07 6.313110549238883e-09 7.459543733705505e-08 1.812317546177021e-06
7.7 5.883362767167981e-09 4.416254100039137e-08 5.508498557703521e-07 6.268701377155979e-09 7.46210492264025e-08 1.8271721137840963e-06
7.733333333333333 5.902027447084805e-09 4.501855856420299e-08 5.652337916411788e-07 6.237534629505152e-09 7.470497083594776e-08 1.8397853081996349e-06
7.766666666666667 5.900320001895123e-09 4.6185790335360044e-08 5.813396074053273e-07 6.246820844719885e-09 7.504061161906388e-08 1.863937687028862e-06
7.8 5.980415733987429e-09 4.750541091007956e-08 6.00059996667912e-07 6.2703484561835435e-09 7.56401394981699e-08 1.8763243486380106e-06
7.833333333333333 6.1302720778695834e-09 4.905812447478705e-08 6.213547618766022e-07 6.27141193568587e-09 7.641943646615067e-08 1.9008797933901166e-06
7.866666666666666 6.20319255429278e-09 5.1034463418990715e-08 6.455281604998527e-07 6.30986349141791e-09 7.713146079611285e-08 1.921639934010314e-06
7.8999999999999995 6.3580134009652585e-09 5.330243701640157e-08 6.674670157449127e-07 6.35794119837465e-09 7.810561136539756e-08 1.946843197754249e-06
7.933333333333334 6.512909769805464e-09 5.582412490335247e-08 6.940115510964638e-07 6.479221406722982e-09 7.936271812714148e-08 1.976121687613087e-06
7.966666666666667 6.722425357677414e-09 5.8809517612666855e-08 7.188906167220886e-07 6.525734165153822e-09 8.084815043360287e-08 2.017769245539455e-06
8.0 6.902188757413562e-09 6.246137128735936e-08 7.499749628335842e-07 6.570273346023136e-09 8.260246185365871e-08 2.040983729592941e-06
8.033333333333333 7.019550891577367e-09 6.664280875176602e-08 7.810554605364463e-07 6.627694074925358e-09 8.429022667889406e-08 2.068368897524811e-06
8.066666666666666 7.354691757047936e-09 7.175648028113858e-08 8.160345216713714e-07 6.7385562291450115e-09 8.608750857325081e-08 2.1129320360295977e-06
8.1 7.718309218924633e-09 7.771940955004016e-08 8.555577995236786e-07 6.780837807130715e-09 8.850112217564346e-08 2.149659050703576e-06
8.133333333333333 8.152536327104506e-09 8.487280200628405e-08 8.95248463591895e-07 6.863068426665593e-09 9.15440462003317e-08 2.2058262752986836e-06
8.166666666666666 8.678636809460628e-09 9.349003762148353e-08 9.419241788244744e-07 7.000789574568433e-09 9.472179894840335e-08 2.2646535989274076e-06
8.2 9.209372050187099e-09 1.0373464577143607e-07 9.903158632590588e-07 7.125561766801976e-09 9.77309207943821e-08 2.329599341894312e-06
8.233333333333333 9.848395613105271e-09 1.1605782409243549e-07 1.0477539300858003e-06 7.303356214916649e-09 1.0108565802396367e-07 2.405881868900603e-06
8.266666666666666 1.0656943282483816e-08 1.3036377609767102e-07 1.1076863550294163e-06 7.467204272167588e-09 1.0521270258377685e-07 2.5006803343023913e-06
8.3 1.1560812334765622e-08 1.4704302279684662e-07 1.1716901328751156e-06 7.726644456539919e-09 1.0960423471402425e-07 2.589461539031729e-06
8.333333333333334 1.2597490008547781e-08 1.668061400549405e-07 1.2430832114621897e-06 7.977518119921747e-09 1.1483097547031279e-07 2.6886820824200748e-06
8.366666666666667 1.362489442883735e-08 1.8958940590695294e-07 1.3227880308041456e-06 8.172233300003498e-09 1.2075650977942176e-07 2.8226892233304873e-06
8.4 1.5073386700527342e-08 2.1548162643074758e-07 1.4113289544818912e-06 8.564944392794625e-09 1.2716047487618351e-07 2.9692650798170947e-06
8.433333333333334 1.6842695015755494e-08 2.454901494908301e-07 1.5071034757492211e-06 8.867955173405001e-09 1.3499409742536905e-07 3.134864001138069e-06
8.466666666666667 1.9042226056329275e-08 2.797153430283703e-07 1.61304068227042e-06 9.229383273056976e-09 1.4401730915146568e-07 3.310970328848245e-06
8.5 2.182816739655185e-08 3.1897157871232544e-07 1.7325370383898355e-06 9.705790138911698e-09 1.5541449039144272e-07 3.5202365133394273e-06
8.533333333333333 2.5566357769824203e-08 3.6341023747479533e-07 1.86829451023232e-06 1.0303176043777217e-08 1.6934765295496765e-07 3.7679384282517196e-06
8.566666666666666 2.9809704505698765e-08 4.1557259624447277e-07 2.0245426404243605e-06 1.0953443797573515e-08 1.8536171006625502e-07 4.051538201880162e-06
8.6 3.485420074531062e-08 4.76282822828266e-07 2.199356082002776e-06 1.1738704472643632e-08 2.0524766728115945e-07 4.369268859137295e-06
8.633333333333333 4.093326354500611e-08 5.471970109334694e-07 2.404254102980858e-06 1.2635358023995808e-08 2.3020543523804797e-07 4.719354776280495e-06
8.666666666666666 4.822265390369575e-08 6.318621598999237e-07 2.646094942667711e-06 1.3702495262877704e-08 2.6107245779772416e-07 5.1280487218150506e-06
8.7 5.815086795157472e-08 7.342215776136599e-07 2.9412022039144334e-06 1.521291249935348e-08 2.9896368099669973e-07 5.649999271672241e-06
8.733333333333333 7.066124440630147e-08 8.602836794198392e-07 3.298161002360746e-06 1.7238322840012687e-08 3.4943970634360604e-07 6.29269247851926e-06
8.766666666666666 8.765935705559316e-08 1.017692059087687e-06 3.7488167541610277e-06 1.9621686376714387e-08 4.1508956086446164e-07 7.105573644572978e-06
8.8 1.0969222402295412e-07 1.2210065168742597e-06 4.326228130458429e-06 2.3030090390638712e-08 5.054752295328707e-07 8.165999505516447e-06
8.833333333333334 1.3798314242835193e-07 1.4930686946241526e-06 5.102769251787384e-06 2.7957145100721578e-08 6.287399178307689e-07 9.526575495786019e-06
8.866666666666667 1.774472783019205e-07 1.8705131617119995e-06 6.1848851813018955e-06 3.473442281987231e-08 8.03666291603855e-07 1.133788585281742e-05
8.9 2.3588155777613322e-07 2.4324205851002394e-06 7.806315104482291e-06 4.5656971692896526e-08 1.0708129542282889e-06 1.4227139024275637e-05
8.933333333333334 3.3039389149448954e-07 3.3546879525142144e-06 1.0451434434331027e-05 6.453866264757745e-08 1.511685861619989e-06 1.896502338279679e-05
8.966666666666667 5.10309881889198e-07 5.129287625430043e-06 1.556081462281564e-05 1.0303962734286799e-07 2.3729523152665087e-06 2.7989306821270294e-05
9.0 9.696216189372035e-07 9.723881306302321e-06 2.8702038574460714e-05 2.0468735093629488e-07 4.6177229239056e-06 5.148683989778126e-05
9.033333333333333 4.307433339761198e-06 0.0005155235199442925 0.0007646256676620919 5.192476856766428e-07 0.0004952713472364862 0.0007804476625333863
9.066666666666666 9.04137912067613e-06 0.00030006200722142195 0.0005215739997294162 1.6624659202959751e-06 0.00027750265813980047 0.0005345755678739275
9.1 9.145632877341834e-06 0.00013063527640827643 0.0002615421318498947 4.909708890281407e-06 0.00011445453800292139 0.0002653332403183065
9.133333333333333 7.55718362653075e-06 5.283141206103586e-05 0.00011900765457320953 4.115860113205241e-06 4.3686210380274184e-05 0.0001204698758429012
9.166666666666666 4.470193755971196e-06 2.1673778527807557e-05 5.216736207341395e-05 2.554695927918606e-06 1.812640287323419e-05 5.3112261237941146e-05
9.2 2.107056912518454e-06 9.71957983437546e-06 2.2773934671000302e-05 1.4738549589249653e-06 8.477471934451517e-06 2.3359811708097876e-05
9.233333333333333 9.758206420068666e-07 4.695128808588813e-06 1.0460898474568394e-05 7.320315832517116e-07 4.363444129249089e-06 1.1101678291380075e-05
9.266666666666666 4.6379693063363146e-07 2.2317567760793554e-06 5.366907688303843e-06 3.710619786025135e-07 2.2561421896409345e-06 6.089939411791728e-06
9.3 2.1916289370883285e-07 1.052383502142676e-06 3.080534840185255e-06 1.9863859875725561e-07 1.115322271676097e-06 3.6995358208640586e-06
9.333333333333334 1.1243266281498538e-07 5.288574526146993e-07 1.9103354896161737e-06 1.0930539264702727e-07 5.90482377460728e-07 2.355985654962092e-06
9.366666666666667 6.578345958207466e-08 3.058051497997383e-07 1.260152354655362e-06 6.413739718170089e-08 3.534797764574804e-07 1.5691777532206796e-06
9.4 4.383534675506614e-08 2.0879986009235792e-07 9.044619969831599e-07 4.178525787048593e-08 2.4382804263408386e-07 1.1195150732784822e-06
9.433333333333334 3.1698955523925116e-08 1.6562666761687354e-07 7.096161891439911e-07 2.990785931414326e-08 1.9017854410463418e-07 8.756373775736484e-07
9.466666666666667 2.604213290144562e-08 1.455412597802986e-07 6.192580676842835e-07 2.424470948112478e-08 1.643204776754112e-07 7.595381032633659e-07
9.5 2.3584881948643715e-08 1.3719911361389483e-07 5.83879511608554e-07 2.2158016379659603e-08 1.5200428899726952e-07 7.100196144512553e-07
9.533333333333333 2.2853035889559782e-08 1.338503015529789e-07 5.681304356151289e-07 2.1124862637046675e-08 1.4670611892765192e-07 6.886784867640493e-07
9.566666666666666 2.237875415588199e-08 1.3207083051173407e-07 5.62625601376531e-07 2.0647743160205593e-08 1.447749719725743e-07 6.797171512317456e-07
9.6 2.2193130466222754e-08 1.3146846484490127e-07 5.601988627135074e-07 2.048970407057288e-08 1.444415143099624e-07 6.752332601706981e-07
9.633333333333333 2.2101984719442154e-08 1.3141158980417213e-07 5.593204480883833e-07 2.0254757214455428e-08 1.4425202105001784e-07 6.734811719414177e-07
9.666666666666666 2.2124323018938225e-08 1.3138457130622736e-07 5.592470229628833e-07 2.0203990012282865e-08 1.4404171336853237e-07 6.726749453265861e-07
9.7 2.20266288172478e-08 1.3137612087604121e-07 5.590074429510529e-07 2.0195499108323153e-08 1.4383491266574562e-07 6.719898962215734e-07
9.733333333333333 2.2027646867636928e-08 1.312620801653068e-07 5.584669211278567e-07 2.0214917538993127e-08 1.4386206579761442e-07 6.712887761677887e-07
9.766666666666666 2.206922965302594e-08 1.3127786936974915e-07 5.585567184511358e-07 2.0241873725945792e-08 1.43907588291832e-07 6.713410957707068e-07
9.8 2.2059360525264068e-08 1.3125783772217377e-07 5.587630755019663e-07 2.0270086030015224e-08 1.4389690010769536e-07 6.712259458184507e-07
9.833333333333334 2.2049708710103366e-08 1.3128723094163032e-07 5.586150171404286e-07 2.028779326550417e-08 1.438285310595515e-07 6.712498733960566e-07
9.866666666666667 2.2048923575629145e-08 1.3125222504630984e-07 5.586973795412909e-07 2.030275941325006e-08 1.4381280627697504e-07 6.712051460563298e-07
9.9 2.2063266880949886e-08 1.312342540693333e-07 5.586752570892526e-07 2.0319972760725247e-08 1.4384579657381517e-07 6.71115783692541e-07
9.933333333333334 2.206554339441991e-08 1.3123220541712508e-07 5.586580332774023e-07 2.0315795886862434e-08 1.4384248324433926e-07 6.710135735915776e-07
9.966666666666667 2.205786921588066e-08 1.3124600340011202e-07 5.586683398450439e-07 2.0315251951526188e-08 1.4386898751019342e-07 6.711028554947884e-07
10.0 2.2046524138303403e-08 1.3126244553059256e-07 5.586155595909456e-07 2.0325807757764086e-08 1.43869745433295e-07 6.711299400924464e-07


==> data_figures/stove_grid_t+f_vals.dat <==
0.0   -0.0   -0.0   -0.0
0.03333333333333333   -0.0   -0.0   -0.0
0.06666666666666667   -0.0   -0.0   -0.0
0.1   -0.0   -0.0   -0.0
0.13333333333333333   -0.0   -0.0   -0.0
0.16666666666666666   -0.0   -0.0   -0.0
0.2   -0.0   -0.0   -0.0
0.23333333333333334   -0.0   -0.0   -0.0
0.26666666666666666   -0.0   -0.0   -0.0
0.3   -0.0   -0.0   -0.0
0.3333333333333333   -0.0   -0.0   -0.0
0.36666666666666664   -0.0   -0.0   -0.0
0.4   -0.0   -0.0   -0.0
0.43333333333333335   -0.0   -0.0   -0.0
0.4666666666666667   -0.0   -0.0   -0.0
0.5   0.0   -0.0   -0.0
0.5333333333333333   1.1555555555555541   -0.0   -0.0
0.5666666666666667   2.288888888888887   -0.0   -0.0
0.6   3.3999999999999986   -0.0   -0.0
0.6333333333333333   4.4888888888888845   -0.0   -0.0
0.6666666666666666   5.555555555555554   -0.0   -0.0
0.7   6.600000000000001   -0.0   -0.0
0.7333333333333333   7.622222222222224   -0.0   -0.0
0.7666666666666666   8.62222222222222   -0.0   -0.0
0.8   9.6   -0.0   -0.0
0.8333333333333334   10.555555555555554   -0.0   -0.0
0.8666666666666667   11.48888888888889   -0.0   -0.0
0.9   12.399999999999999   -0.0   -0.0
0.9333333333333333   13.288888888888888   -0.0   -0.0
0.9666666666666667   14.155555555555551   -0.0   -0.0
1.0   15.0   -0.0   -0.0
1.0333333333333332   15.822222222222218   -0.0   -0.0
1.0666666666666667   16.62222222222222   -0.0   -0.0
1.1   17.400000000000002   -0.0   -0.0
1.1333333333333333   18.15555555555555   -0.0   -0.0
1.1666666666666667   18.888888888888886   -0.0   -0.0
1.2   19.599999999999994   -0.0   -0.0
1.2333333333333334   20.2888888888889   -0.0   -0.0
1.2666666666666666   20.955555555555545   -0.0   -0.0
1.3   21.6   -0.0   -0.0
1.3333333333333333   22.22222222222222   -0.0   -0.0
1.3666666666666667   22.82222222222223   -0.0   -0.0
1.4   23.4   -0.0   -0.0
1.4333333333333333   23.955555555555552   -0.0   -0.0
1.4666666666666666   24.488888888888887   -0.0   -0.0
1.5   25.0   -0.0   -0.0
1.5333333333333332   25.488888888888887   -0.0   -0.0
1.5666666666666667   25.955555555555556   -0.0   -0.0
1.6   26.4   -0.0   -0.0
1.6333333333333333   26.822222222222223   -0.0   -0.0
1.6666666666666667   27.222222222222214   -0.0   -0.0
1.7   27.599999999999998   -0.0   -0.0
1.7333333333333334   27.955555555555556   -0.0   -0.0
1.7666666666666666   28.288888888888888   -0.0   -0.0
1.8   28.599999999999994   -0.0   -0.0
1.8333333333333333   28.888888888888893   -0.0   -0.0
1.8666666666666667   29.15555555555556   -0.0   -0.0
1.9   29.399999999999995   -0.0   -0.0
1.9333333333333333   29.622222222222216   -0.0   -0.0
1.9666666666666666   29.822222222222223   -0.0   -0.0
2.0   30.0   -0.0   -0.0
2.033333333333333   30.155555555555544   -0.0   -0.0
2.0666666666666664   30.28888888888889   -0.0   -0.0
2.1   30.40000000000001   -0.0   -0.0
2.1333333333333333   30.488888888888887   -0.0   -0.0
2.1666666666666665   30.555555555555564   -0.0   -0.0
2.2   30.599999999999994   -0.0   -0.0
2.2333333333333334   30.62222222222223   -0.0   -0.0
2.2666666666666666   30.62222222222222   -0.0   -0.0
2.3   30.600000000000005   -0.0   -0.0
2.3333333333333335   30.555555555555543   -0.0   -0.0
2.3666666666666667   30.488888888888894   -0.0   -0.0
2.4   30.39999999999999   -0.0   -0.0
2.433333333333333   30.28888888888889   -0.0   -0.0
2.466666666666667   30.155555555555562   -0.0   -0.0
2.5   30.0   -0.0   -0.0
2.533333333333333   29.822222222222212   -0.0   -0.0
2.5666666666666664   29.622222222222227   -0.0   -0.0
2.6   29.400000000000006   -0.0   -0.0
2.6333333333333333   29.15555555555556   -0.0   -0.0
2.6666666666666665   28.888888888888893   -0.0   -0.0
2.7   28.599999999999994   -0.0   -0.0
2.7333333333333334   28.2888888888889   -0.0   -0.0
2.7666666666666666   27.955555555555556   -0.0   -0.0
2.8   27.60000000000001   -0.0   -0.0
2.8333333333333335   27.222222222222214   -0.0   -0.0
2.8666666666666667   26.822222222222223   -0.0   -0.0
2.9   26.399999999999988   -0.0   -0.0
2.933333333333333   25.955555555555563   -0.0   -0.0
2.966666666666667   25.488888888888894   -0.0   -0.0
3.0   25.0   0.0   -0.0
3.033333333333333   24.48888888888888   0.6611111111111079   -0.0
3.0666666666666664   23.955555555555552   1.311111111111103   -0.0
3.1   23.4   1.9500000000000028   -0.0
3.1333333333333333   22.82222222222222   2.577777777777772   -0.0
3.1666666666666665   22.222222222222232   3.1944444444444287   -0.0
3.2   21.599999999999984   3.79999999999999   -0.0
3.2333333333333334   20.955555555555563   4.394444444444456   -0.0
3.2666666666666666   20.28888888888888   4.977777777777774   -0.0
3.3   19.60000000000001   5.549999999999997   -0.0
3.3333333333333335   18.888888888888875   6.111111111111107   -0.0
3.3666666666666667   18.15555555555555   6.661111111111104   -0.0
3.4   17.400000000000002   7.200000000000006   -0.0
3.433333333333333   16.622222222222227   7.72777777777776   -0.0
3.466666666666667   15.822222222222226   8.244444444444454   -0.0
3.5   15.0   8.75   -0.0
3.533333333333333   14.155555555555548   9.244444444444433   -0.0
3.5666666666666664   13.28888888888887   9.72777777777777   -0.0
3.6   12.399999999999984   10.199999999999996   -0.0
3.6333333333333333   11.488888888888908   10.661111111111126   -0.0
3.6666666666666665   10.555555555555571   11.111111111111107   -0.0
3.6999999999999997   9.600000000000009   11.550000000000011   -0.0
3.7333333333333334   8.62222222222222   11.977777777777785   -0.0
3.7666666666666666   7.622222222222224   12.394444444444446   -0.0
3.8   6.599999999999984   12.800000000000011   -0.0
3.8333333333333335   5.555555555555536   13.194444444444446   -0.0
3.8666666666666667   4.48888888888888   13.577777777777769   -0.0
3.9   3.4000000000000163   13.949999999999996   -0.0
3.933333333333333   2.2888888888888914   14.311111111111092   -0.0
3.966666666666667   1.1555555555555586   14.66111111111113   -0.0
4.0   0.0   15.0   -0.0
4.033333333333333   -0.0   15.327777777777758   -0.0
4.066666666666666   -0.0   15.644444444444439   -0.0
4.1   -0.0   15.950000000000006   -0.0
4.133333333333333   -0.0   16.244444444444444   -0.0
4.166666666666667   -0.0   16.527777777777786   -0.0
4.2   -0.0   16.799999999999997   -0.0
4.233333333333333   -0.0   17.061111111111114   -0.0
4.266666666666667   -0.0   17.3111111111111   -0.0
4.3   -0.0   17.550000000000008   -0.0
4.333333333333333   -0.0   17.777777777777768   -0.0
4.366666666666666   -0.0   17.99444444444445   -0.0
4.4   -0.0   18.199999999999985   -0.0
4.433333333333334   -0.0   18.394444444444442   -0.0
4.466666666666667   -0.0   18.577777777777804   -0.0
4.5   -0.0   18.75   -0.0
4.533333333333333   -0.0   18.9111111111111   -0.0
4.566666666666666   -0.0   19.061111111111106   -0.0
4.6   -0.0   19.200000000000017   -0.0
4.633333333333333   -0.0   19.32777777777778   -0.0
4.666666666666667   -0.0   19.444444444444446   -0.0
4.7   -0.0   19.549999999999983   -0.0
4.733333333333333   -0.0   19.64444444444446   -0.0
4.766666666666667   -0.0   19.72777777777777   -0.0
4.8   -0.0   19.800000000000004   -0.0
4.833333333333333   -0.0   19.861111111111107   -0.0
4.866666666666666   -0.0   19.911111111111115   -0.0
4.9   -0.0   19.949999999999974   -0.0
4.933333333333334   -0.0   19.977777777777774   -0.0
4.966666666666667   -0.0   19.99444444444446   -0.0
5.0   -0.0   20.0   -0.0
5.033333333333333   -0.0   19.994444444444426   -0.0
5.066666666666666   -0.0   19.977777777777774   -0.0
5.1   -0.0   19.95000000000001   -0.0
5.133333333333333   -0.0   19.911111111111115   -0.0
5.166666666666667   -0.0   19.861111111111125   -0.0
5.2   -0.0   19.799999999999986   -0.0
5.233333333333333   -0.0   19.72777777777779   -0.0
5.266666666666667   -0.0   19.644444444444442   -0.0
5.3   -0.0   19.55   -0.0
5.333333333333333   -0.0   19.44444444444443   -0.0
5.366666666666666   -0.0   19.32777777777778   -0.0
5.4   -0.0   19.19999999999998   -0.0
5.433333333333334   -0.0   19.061111111111106   -0.0
5.466666666666667   -0.0   18.911111111111136   -0.0
5.5   -0.0   18.75   -0.0
5.533333333333333   -0.0   18.57777777777777   -0.0
5.566666666666666   -0.0   18.394444444444442   -0.0
5.6   -0.0   18.20000000000002   -0.0
5.633333333333333   -0.0   17.99444444444445   -0.0
5.666666666666667   -0.0   17.777777777777786   -0.0
5.7   -0.0   17.54999999999999   -0.0
5.733333333333333   -0.0   17.311111111111117   -0.0
5.766666666666667   -0.0   17.061111111111096   -0.0
5.8   -0.0   16.799999999999997   -0.0
5.833333333333333   -0.0   16.527777777777786   -0.0
5.866666666666666   -0.0   16.24444444444446   -0.0
5.9   -0.0   15.949999999999989   -0.0
5.933333333333334   -0.0   15.644444444444439   -0.0
5.966666666666667   -0.0   15.327777777777811   -0.0
6.0   -0.0   15.0   0.0
6.033333333333333   -0.0   14.661111111111111   0.9888888888889369
6.066666666666666   -0.0   14.31111111111111   1.955555555555577
6.1   -0.0   13.950000000000031   2.9000000000000625
6.133333333333333   -0.0   13.577777777777769   3.8222222222222513
6.166666666666667   -0.0   13.194444444444464   4.722222222222214
6.2   -0.0   12.799999999999976   5.599999999999952
6.233333333333333   -0.0   12.394444444444446   6.455555555555534
6.266666666666667   -0.0   11.977777777777767   7.288888888888891
6.3   -0.0   11.550000000000011   8.100000000000023
6.333333333333333   -0.0   11.111111111111107   8.888888888888928
6.366666666666666   -0.0   10.661111111111126   9.655555555555608
6.4   -0.0   10.19999999999996   10.39999999999992
6.433333333333334   -0.0   9.727777777777824   11.12222222222222
6.466666666666667   -0.0   9.244444444444468   11.822222222222223
6.5   -0.0   8.75   12.5
6.533333333333333   -0.0   8.244444444444419   13.155555555555551
6.566666666666666   -0.0   7.72777777777776   13.788888888888948
6.6   -0.0   7.200000000000024   14.400000000000048
6.633333333333333   -0.0   6.661111111111104   14.988888888888923
6.666666666666667   -0.0   6.111111111111107   15.5555555555555
6.7   -0.0   5.549999999999997   16.099999999999994
6.733333333333333   -0.0   4.977777777777739   16.62222222222219
6.766666666666667   -0.0   4.394444444444474   17.122222222222234
6.8   -0.0   3.8000000000000256   17.60000000000005
6.833333333333333   -0.0   3.1944444444444287   18.05555555555557
6.866666666666666   -0.0   2.5777777777777544   18.488888888888937
6.8999999999999995   -0.0   1.9500000000000384   18.899999999999935
6.933333333333334   -0.0   1.3111111111111384   19.28888888888885
6.966666666666667   -0.0   0.6611111111111256   19.655555555555537
7.0   -0.0   0.0   20.0
7.033333333333333   -0.0   -0.0   20.322222222222237
7.066666666666666   -0.0   -0.0   20.62222222222225
7.1   -0.0   -0.0   20.900000000000034
7.133333333333333   -0.0   -0.0   21.155555555555594
7.166666666666667   -0.0   -0.0   21.388888888888857
7.2   -0.0   -0.0   21.599999999999966
7.233333333333333   -0.0   -0.0   21.78888888888885
7.266666666666667   -0.0   -0.0   21.955555555555577
7.3   -0.0   -0.0   22.10000000000001
7.333333333333333   -0.0   -0.0   22.222222222222285
7.366666666666666   -0.0   -0.0   22.322222222222265
7.3999999999999995   -0.0   -0.0   22.39999999999995
7.433333333333334   -0.0   -0.0   22.45555555555555
7.466666666666667   -0.0   -0.0   22.48888888888885
7.5   -0.0   -0.0   22.5
7.533333333333333   -0.0   -0.0   22.488888888888923
7.566666666666666   -0.0   -0.0   22.45555555555562
7.6   -0.0   -0.0   22.40000000000002
7.633333333333333   -0.0   -0.0   22.322222222222265
7.666666666666667   -0.0   -0.0   22.222222222222143
7.7   -0.0   -0.0   22.099999999999937
7.733333333333333   -0.0   -0.0   21.955555555555577
7.766666666666667   -0.0   -0.0   21.78888888888892
7.8   -0.0   -0.0   21.600000000000037
7.833333333333333   -0.0   -0.0   21.38888888888893
7.866666666666666   -0.0   -0.0   21.155555555555594
7.8999999999999995   -0.0   -0.0   20.899999999999963
7.933333333333334   -0.0   -0.0   20.622222222222177
7.966666666666667   -0.0   -0.0   20.322222222222237
8.0   -0.0   -0.0   20.0
8.033333333333333   -0.0   -0.0   19.655555555555537
8.066666666666666   -0.0   -0.0   19.28888888888892
8.1   -0.0   -0.0   18.900000000000006
8.133333333333333   -0.0   -0.0   18.488888888888937
8.166666666666666   -0.0   -0.0   18.05555555555557
8.2   -0.0   -0.0   17.59999999999991
8.233333333333333   -0.0   -0.0   17.122222222222234
8.266666666666666   -0.0   -0.0   16.622222222222263
8.3   -0.0   -0.0   16.099999999999994
8.333333333333334   -0.0   -0.0   15.555555555555571
8.366666666666667   -0.0   -0.0   14.988888888888852
8.4   -0.0   -0.0   14.399999999999977
8.433333333333334   -0.0   -0.0   13.788888888888806
8.466666666666667   -0.0   -0.0   13.15555555555548
8.5   -0.0   -0.0   12.5
8.533333333333333   -0.0   -0.0   11.822222222222223
8.566666666666666   -0.0   -0.0   11.122222222222291
8.6   -0.0   -0.0   10.400000000000063
8.633333333333333   -0.0   -0.0   9.65555555555568
8.666666666666666   -0.0   -0.0   8.888888888889
8.7   -0.0   -0.0   8.100000000000165
8.733333333333333   -0.0   -0.0   7.2888888888890335
8.766666666666666   -0.0   -0.0   6.455555555555748
8.8   -0.0   -0.0   5.599999999999881
8.833333333333334   -0.0   -0.0   4.722222222222143
8.866666666666667   -0.0   -0.0   3.822222222222109
8.9   -0.0   -0.0   2.8999999999999204
8.933333333333334   -0.0   -0.0   1.955555555555577
8.966666666666667   -0.0   -0.0   0.9888888888889369
9.0   -0.0   -0.0   0.0
9.033333333333333   -0.0   -0.0   -0.0
9.066666666666666   -0.0   -0.0   -0.0
9.1   -0.0   -0.0   -0.0
9.133333333333333   -0.0   -0.0   -0.0
9.166666666666666   -0.0   -0.0   -0.0
9.2   -0.0   -0.0   -0.0
9.233333333333333   -0.0   -0.0   -0.0
9.266666666666666   -0.0   -0.0   -0.0
9.3   -0.0   -0.0   -0.0
9.333333333333334   -0.0   -0.0   -0.0
9.366666666666667   -0.0   -0.0   -0.0
9.4   -0.0   -0.0   -0.0
9.433333333333334   -0.0   -0.0   -0.0
9.466666666666667   -0.0   -0.0   -0.0
9.5   -0.0   -0.0   -0.0
9.533333333333333   -0.0   -0.0   -0.0
9.566666666666666   -0.0   -0.0   -0.0
9.6   -0.0   -0.0   -0.0
9.633333333333333   -0.0   -0.0   -0.0
9.666666666666666   -0.0   -0.0   -0.0
9.7   -0.0   -0.0   -0.0
9.733333333333333   -0.0   -0.0   -0.0
9.766666666666666   -0.0   -0.0   -0.0
9.8   -0.0   -0.0   -0.0
9.833333333333334   -0.0   -0.0   -0.0
9.866666666666667   -0.0   -0.0   -0.0
9.9   -0.0   -0.0   -0.0
9.933333333333334   -0.0   -0.0   -0.0
9.966666666666667   -0.0   -0.0   -0.0
10.0   -0.0   -0.0   -0.0


==> data_figures/stove_grid_t+leverage_scores.dat <==
0.0   0.0
0.03333333333333333   0.0
0.06666666666666667   0.0
0.1   0.0
0.13333333333333333   0.0
0.16666666666666666   0.0
0.2   0.0
0.23333333333333334   0.0
0.26666666666666666   0.0
0.3   0.0
0.3333333333333333   0.0
0.36666666666666664   0.0
0.4   0.0
0.43333333333333335   0.0
0.4666666666666667   0.0
0.5   0.0
0.5333333333333333   8.518093693703785e-06
0.5666666666666667   3.3420286980955894e-05
0.6   7.374262399257118e-05
0.6333333333333333   0.0001285400499548407
0.6666666666666666   0.00019688641118952965
0.7   0.0002778744551138756
0.7333333333333333   0.0003706158302405917
0.7666666666666666   0.0004742410861778649
0.8   0.0005878996736293563
0.8333333333333334   0.0007107599443942022
0.8666666666666667   0.0008420091513670119
0.9   0.0009808534485378682
0.9333333333333333   0.0011265178909923286
0.9666666666666667   0.0012782464349114276
1.0   0.0014353019375716717
1.0333333333333332   0.001596966157345038
1.0666666666666667   0.001762539753698985
1.1   0.0019313422871964404
1.1333333333333333   0.002102712219495805
1.1666666666666667   0.002276006913350962
1.2   0.0024506026326112556
1.2333333333333334   0.002625894542221523
1.2666666666666666   0.0028012967082220457
1.3   0.0029762420977486187
1.3333333333333333   0.0031501825790324752
1.3666666666666667   0.0033225889214003467
1.4   0.0034929507952744182
1.4333333333333333   0.0036607767721723757
1.4666666666666666   0.0038255943247073546
1.5   0.003986949826587975
1.5333333333333332   0.004144408552618334
1.5666666666666667   0.004297554678697997
1.6   0.00444599128182201
1.6333333333333333   0.004589340340080884
1.6666666666666667   0.004727242732660605
1.7   0.00485935823984265
1.7333333333333334   0.004985365543003948
1.7666666666666666   0.005104962224616917
1.8   0.005217864768249442
1.8333333333333333   0.005323808558564882
1.8666666666666667   0.005422547881322075
1.9   0.005513855923375331
1.9333333333333333   0.005597524772674433
1.9666666666666666   0.005673365418264641
2.0   0.005741207750286685
2.033333333333333   0.0058009005599767675
2.0666666666666664   0.005852311539666583
2.1   0.005895327282783271
2.1333333333333333   0.005929853283849467
2.1666666666666665   0.005955813938483273
2.2   0.0059731525433982646
2.2333333333333334   0.005981831296403504
2.2666666666666666   0.0059818312964035
2.3   0.005973152543398267
2.3333333333333335   0.005955813938483268
2.3666666666666667   0.0059298532838494705
2.4   0.005895327282783269
2.433333333333333   0.005852311539666583
2.466666666666667   0.005800900559976772
2.5   0.005741207750286685
2.533333333333333   0.005673365418264636
2.5666666666666664   0.005597524772674438
2.6   0.005513855923375331
2.6333333333333333   0.005422547881322075
2.6666666666666665   0.005323808558564882
2.7   0.005217864768249442
2.7333333333333334   0.00510496222461692
2.7666666666666666   0.004985365543003948
2.8   0.004859358239842655
2.8333333333333335   0.004727242732660605
2.8666666666666667   0.004589340340080884
2.9   0.004445991281822003
2.933333333333333   0.004297554678698003
2.966666666666667   0.00414440855261834
3.0   0.003986949826587975
3.033333333333333   0.003810141192303537
3.0666666666666664   0.003642285462388861
3.1   0.0034832982870976023
3.1333333333333333   0.003333122044943013
3.1666666666666665   0.003191725842697917
3.2   0.003059105515394703
3.2333333333333334   0.0029352836263253817
3.2666666666666666   0.0028203094670414923
3.3   0.0027142590573541944
3.3333333333333335   0.002617235145334199
3.3666666666666667   0.0025293672073118225
3.4   0.002450811447876948
3.433333333333333   0.002381750799879027
3.466666666666667   0.0023223949244271192
3.5   0.0022729802108898333
3.533333333333333   0.002233769776895379
3.5666666666666664   0.0022050534683315465
3.6   0.0021871478593456957
3.6333333333333333   0.0021803962523447803
3.6666666666666665   0.002185168677995297
3.6999999999999997   0.0022018618952233783
3.7333333333333334   0.002230899391214688
3.7666666666666666   0.0022727313814145016
3.8   0.002327834809527661
3.8333333333333335   0.00239671334751859
3.8666666666666667   0.0024798973956112877
3.9   0.0025779440822893494
3.933333333333333   0.0026914372642959233
3.966666666666667   0.0028209875266337827
4.0   0.00296723218256521
4.033333333333333   0.0030983280822349944
4.066666666666666   0.00322767132048118
4.1   0.00335498349033354
4.133333333333333   0.003479995953487471
4.166666666666667   0.00360244984030401
4.2   0.003722096049809797
4.233333333333333   0.003838695249697115
4.266666666666667   0.003952017876323847
4.3   0.004061844134713522
4.333333333333333   0.004167963998555244
4.366666666666666   0.004270177210203804
4.4   0.004368293280679548
4.433333333333334   0.0044621314896685135
4.466666666666667   0.004551520885522307
4.5   0.004636300285258141
4.533333333333333   0.0047163182745589135
4.566666666666666   0.004791433207773113
4.6   0.00486151320791485
4.633333333333333   0.004926436166663824
4.666666666666667   0.004986089744365409
4.7   0.005040371370030565
4.733333333333333   0.00508918824133593
4.766666666666667   0.005132457324623654
4.8   0.005170105354901621
4.833333333333333   0.005202068835843274
4.866666666666666   0.005228294039787706
4.9   0.0052487370077395875
4.933333333333334   0.0052633635493692914
4.966666666666667   0.005272149243012746
5.0   0.005275079435671487
5.033333333333333   0.005272149243012725
5.066666666666666   0.0052633635493692914
5.1   0.005248737007739602
5.133333333333333   0.005228294039787706
5.166666666666667   0.005202068835843286
5.2   0.005170105354901611
5.233333333333333   0.005132457324623659
5.266666666666667   0.005089188241335919
5.3   0.005040371370030579
5.333333333333333   0.004986089744365403
5.366666666666666   0.004926436166663824
5.4   0.004861513207914831
5.433333333333334   0.004791433207773113
5.466666666666667   0.00471631827455893
5.5   0.004636300285258141
5.533333333333333   0.004551520885522288
5.566666666666666   0.0044621314896685135
5.6   0.004368293280679569
5.633333333333333   0.004270177210203804
5.666666666666667   0.004167963998555253
5.7   0.004061844134713511
5.733333333333333   0.003952017876323856
5.766666666666667   0.0038386952496971107
5.8   0.003722096049809797
5.833333333333333   0.00360244984030401
5.866666666666666   0.003479995953487478
5.9   0.003354983490333532
5.933333333333334   0.00322767132048118
5.966666666666667   0.0030983280822350153
6.0   0.00296723218256521
6.033333333333333   0.002813999522332013
6.066666666666666   0.002687809215284949
6.1   0.0025872083252236507
6.133333333333333   0.0025107911475596182
6.166666666666667   0.002457199209316371
6.2   0.002425121269129254
6.233333333333333   0.002413293317245627
6.266666666666667   0.002420498575524694
6.3   0.0024455674974376263
6.333333333333333   0.0024873777680674888
6.366666666666666   0.002544854304109318
6.4   0.0026169692538699505
6.433333333333334   0.002702741997268405
6.466666666666667   0.0028012391458353083
6.5   0.0029115745427134064
6.533333333333333   0.0030329092626573155
6.566666666666666   0.003164451612033617
6.6   0.003305457128820721
6.633333333333333   0.003455228582609022
6.666666666666667   0.0036131159746008224
6.7   0.0037785165376104414
6.733333333333333   0.003950874736063939
6.766666666666667   0.004129682265999473
6.8   0.004314478055067002
6.833333333333333   0.004504848262528428
6.866666666666666   0.004700426279257661
6.8999999999999995   0.004900892727740376
6.933333333333334   0.005105975462074409
6.966666666666667   0.005315449567969314
7.0   0.005529137362746626
7.033333333333333   0.005708733642127131
7.066666666666666   0.005878524235308151
7.1   0.0060379562285534
7.133333333333333   0.006186517664699677
7.166666666666667   0.0063237375431567655
7.2   0.00644918581990764
7.233333333333333   0.006562473407508243
7.266666666666667   0.006663252175087592
7.3   0.0067512149483477165
7.333333333333333   0.006826095509563786
7.366666666666666   0.0068876685975839125
7.3999999999999995   0.006935749907829339
7.433333333333334   0.006970196092294498
7.466666666666667   0.00699090475954661
7.5   0.006997814474726197
7.533333333333333   0.006990904759546672
7.566666666666666   0.00697019609229455
7.6   0.006935749907829384
7.633333333333333   0.0068876685975839125
7.666666666666667   0.0068260955095636915
7.7   0.0067512149483476575
7.733333333333333   0.006663252175087592
7.766666666666667   0.00656247340750828
7.8   0.0064491858199076935
7.833333333333333   0.0063237375431568115
7.866666666666666   0.006186517664699677
7.8999999999999995   0.006037956228553372
7.933333333333334   0.005878524235308117
7.966666666666667   0.005708733642127131
8.0   0.005529137362746626
8.033333333333333   0.00534032926747596
8.066666666666666   0.005142944183197566
8.1   0.004937657893366813
8.133333333333333   0.004725187138012268
8.166666666666666   0.004506289613735443
8.2   0.004281763973710944
8.233333333333333   0.004052449827686587
8.266666666666666   0.0038192277419829704
8.3   0.003583019239493882
8.333333333333334   0.0033447867996862354
8.366666666666667   0.0031055338585998836
8.4   0.002866304808847841
8.433333333333334   0.002628184999616076
8.466666666666667   0.00239230073666372
8.5   0.0021598192823229032
8.533333333333333   0.001931948855498768
8.566666666666666   0.0017099386316696153
8.6   0.0014950787428867065
8.633333333333333   0.0012887002777744478
8.666666666666666   0.0010921752815302261
8.7   0.0009069167559245521
8.733333333333333   0.0007343786593009345
8.766666666666666   0.0005760559065759957
8.8   0.000433484369239317
8.833333333333334   0.0003082408753537271
8.866666666666667   0.00020194320955492192
8.9   0.00011625011305174148
8.933333333333334   5.286128362606271e-05
8.966666666666667   1.3517375632814905e-05
9.0   0.0
9.033333333333333   0.0
9.066666666666666   0.0
9.1   0.0
9.133333333333333   0.0
9.166666666666666   0.0
9.2   0.0
9.233333333333333   0.0
9.266666666666666   0.0
9.3   0.0
9.333333333333334   0.0
9.366666666666667   0.0
9.4   0.0
9.433333333333334   0.0
9.466666666666667   0.0
9.5   0.0
9.533333333333333   0.0
9.566666666666666   0.0
9.6   0.0
9.633333333333333   0.0
9.666666666666666   0.0
9.7   0.0
9.733333333333333   0.0
9.766666666666666   0.0
9.8   0.0
9.833333333333334   0.0
9.866666666666667   0.0
9.9   0.0
9.933333333333334   0.0
9.966666666666667   0.0
10.0   0.0


==> data_figures/stove_k_quantiles_rel_L2H1.dat <==
1.26737829e-01 9.99012772e-02 4.91200613e-02 3.13613567e-06 2.70972870e-06 2.25230177e-06 2.05193625e-06 1.95286086e-06 1.92383714e-06 1.34720509e-06 5.12117678e-07 2.46296938e-07 8.93391950e-09
1.27244346e-01 1.00057007e-01 6.29295343e-02 4.18026117e-06 3.85285223e-06 3.50600908e-06 3.48603021e-06 3.46669670e-06 3.20888105e-06 1.95258879e-06 1.29013273e-06 2.94038824e-07 1.34796660e-08
1.31866347e-01 1.02492796e-01 6.29693182e-02 4.84964162e-06 4.04594446e-06 3.52914737e-06 3.49168045e-06 3.47204037e-06 3.44575302e-06 2.28201002e-06 1.36178411e-06 3.81327385e-07 2.57410776e-08
1.37291382e-01 1.05625191e-01 6.29748126e-02 2.39752200e-05 4.33715435e-06 4.06039349e-06 3.66863340e-06 3.55312034e-06 3.51834062e-06 3.33569909e-06 1.94421993e-06 7.50338427e-07 4.65993965e-08
1.45461018e-01 1.05655232e-01 8.82244392e-02 7.12432690e-04 2.26145722e-04 1.56037654e-04 1.09552935e-04 1.66524128e-05 7.11829936e-06 3.92396608e-06 3.35370618e-06 1.36732728e-06 1.45973714e-07


==> data_figures/stove_nrand_quantiles_rel_L2H1.dat <==
1.57546288e-01 1.56479198e-01 1.45744239e-01 1.45605410e-01 1.29993853e-01 1.06504091e-01 1.06494706e-01 1.06488029e-01 1.06442119e-01 6.29722956e-02 5.24120489e-05 4.08970293e-06 5.82786541e-07
1.56500906e-01 1.06509530e-01 1.06497599e-01 1.06493744e-01 1.06488072e-01 1.05648788e-01 9.22433126e-02 6.29723614e-02 3.90045847e-03 4.36911299e-06 3.62709870e-06 2.38525652e-06 2.57449228e-07
1.56481968e-01 1.06442487e-01 1.05653983e-01 9.22456503e-02 6.29707631e-02 4.21742912e-06 4.00861198e-06 3.60570255e-06 3.52260542e-06 3.29040164e-06 1.95800060e-06 7.42210880e-07 5.24516485e-08
1.31866347e-01 1.02492796e-01 6.29693182e-02 4.84964162e-06 4.04594446e-06 3.52914737e-06 3.49168045e-06 3.47204037e-06 3.44575302e-06 2.28201002e-06 1.36178411e-06 3.81327385e-07 2.57410776e-08
1.06499654e-01 1.45348040e-05 4.04688409e-06 3.96009449e-06 3.51932255e-06 3.47806168e-06 3.44554135e-06 3.34130145e-06 3.14285196e-06 1.93387642e-06 1.11241580e-06 2.80049851e-07 1.34497292e-08
1.06492765e-01 3.95387101e-06 3.50527039e-06 3.48952966e-06 3.46981543e-06 3.28627232e-06 3.02333944e-06 2.34543654e-06 2.26848137e-06 1.33537287e-06 4.78067306e-07 2.03734371e-07 4.86144788e-09
1.06431911e-01 3.46402585e-06 3.29284232e-06 3.17818886e-06 2.96387293e-06 2.29793428e-06 2.06321307e-06 1.73641543e-06 1.33524585e-06 5.09814747e-07 3.09759171e-07 1.02538885e-07 3.57960260e-09
1.05642959e-01 3.11281865e-06 2.44165429e-06 2.32739923e-06 2.18718358e-06 1.33416942e-06 8.48076417e-07 7.60846283e-07 6.74181231e-07 3.93653197e-07 2.47056296e-07 6.73429644e-08 4.06200390e-09


==> data_figures/stove_nt_quantiles_red_sizes.dat <==
24 22 22 22 22 21 21 21 21 20 20 20 16
17 16 16 16 15 15 15 15 14 14 13 13 10
16 16 15 15 15 15 15 14 14 14 13 13 11
15 15 14 14 14 14 13 13 13 13 12 12  9


==> data_figures/stove_nt_quantiles_rel_L2H1.dat <==
1.22085978e-01 9.29219398e-02 6.22069403e-02 6.42917717e-06 3.48357929e-06 1.85868439e-06 1.13550419e-06 6.75300945e-07 5.26389520e-07 4.64804954e-07 3.97570527e-07 2.09578212e-07 4.46141548e-08
1.31866347e-01 1.02492796e-01 6.29693182e-02 4.84964162e-06 4.04594446e-06 3.52914737e-06 3.49168045e-06 3.47204037e-06 3.44575302e-06 2.28201002e-06 1.36178411e-06 3.81327385e-07 2.57410776e-08
1.05838391e-01 1.00207241e-01 6.04926361e-06 4.01151656e-06 3.82649252e-06 3.74034601e-06 3.70753718e-06 3.68312214e-06 3.66220092e-06 4.73488078e-07 2.91722238e-07 1.10735967e-07 1.97682224e-08
1.30077405e-01 1.05667497e-01 4.48170607e-06 4.05851679e-06 3.93730388e-06 3.82481749e-06 3.76676493e-06 3.72410382e-06 3.68783874e-06 1.16160233e-06 3.03355496e-07 1.05362986e-07 1.50384658e-08


==> data_figures/stove_split_ninitials_quantiles_rel_L2H1.dat <==
1.31866347e-01 1.02492796e-01 6.29693182e-02 4.84964162e-06 4.04594446e-06 3.52914737e-06 3.49168045e-06 3.47204037e-06 3.44575302e-06 2.28201002e-06 1.36178411e-06 3.81327385e-07 2.57410776e-08
1.33441595e-01 4.89866090e-07 4.86714783e-07 4.84063792e-07 4.78450243e-07 4.60291809e-07 4.42452948e-07 4.26396551e-07 4.09033683e-07 3.29084411e-07 2.52669290e-07 1.00574364e-07 1.44916477e-08
1.06501199e-01 4.84750968e-07 4.81920444e-07 4.78876193e-07 4.72558025e-07 4.55520161e-07 4.37689249e-07 4.20343346e-07 4.06057073e-07 3.27690795e-07 2.52456953e-07 9.90563385e-08 1.60334044e-08
1.40932077e-01 4.84872371e-07 4.82582825e-07 4.79450411e-07 4.73346434e-07 4.57418430e-07 4.40368872e-07 4.21943302e-07 4.04914913e-07 3.26802506e-07 2.50912995e-07 9.72601654e-08 2.35254716e-08


==> data_figures/stove_transfer_singular_vals_nt=15.dat <==
0.0005083034958688461 0.000508303496 0.000508303496 0.000508303496 0.000508303496 0.000508303496 0.000508303496
4.598797230880243e-07 0.00018442774559963761 0.0003278213208748013 0.00038741726514393473 0.000451292359797515 0.00050322602033682 0.0005083034933304107
4.5987972308784517e-07 4.598797262529456e-07 4.6832047055557993e-07 5.106002243766852e-07 6.895621811439703e-07 2.6398267855123518e-06 0.0002908178460129905
3.948649051102956e-09 3.1047193104230254e-07 3.427502566480392e-07 3.9395753391344267e-07 4.5592999786911104e-07 6.11765191205685e-07 2.562639513195399e-06
3.2357236625492955e-10 2.8645111288024666e-09 3.3358180267036632e-09 4.336361211146947e-09 8.180253645305968e-09 3.970284043252046e-08 4.5694639368345094e-07
3.235723662538558e-10 3.257614964085731e-10 4.788822902278505e-10 7.383853585354389e-10 1.465165085807191e-09 3.568202059746212e-09 2.0968434670683373e-08
1.44932223217316e-11 2.734606869278213e-10 3.3104185338875693e-10 3.798534452282739e-10 5.101713999365773e-10 1.0765228385089916e-09 5.458272413025348e-09
1.4493222321481561e-11 1.4802635045680848e-11 2.4252811281454686e-11 3.8094581100394545e-11 7.776616320314162e-11 2.567415091365848e-10 8.095028791982257e-10
5.094529956274047e-13 1.0925160167159546e-11 1.5048384425273266e-11 1.832118113718e-11 2.5383049230923953e-11 5.1072012519188884e-11 3.72147936289917e-10
5.094529953060503e-13 5.763353932946635e-13 1.1221801940973733e-12 1.893719714223251e-12 3.813646241117192e-12 1.3305079395345809e-11 7.672315224061523e-11
2.46958570812556e-13 5.174564006774045e-13 6.777123220409313e-13 8.614635193849287e-13 1.260328953561592e-12 2.6618836838126446e-12 3.751984582355471e-11
6.293077536037343e-14 2.492677557686022e-13 4.122397640562252e-13 5.354214199108875e-13 6.80746340808713e-13 1.1248567279655627e-12 5.476400855918732e-12
6.293077489730661e-14 7.391550672900276e-14 1.6261465401962942e-13 2.418275509518823e-13 3.5011392941293784e-13 5.930849879202255e-13 2.9921070930372793e-12
3.305962078515501e-15 6.613437965965093e-14 9.251297532276325e-14 1.1786171412613673e-13 1.660428549046574e-13 3.0874103372811063e-13 1.380631814008212e-12
3.305961700099308e-15 3.871325401530636e-15 1.0241981770815607e-14 1.7224258111470522e-14 3.4049073144952264e-14 9.10900027527271e-14 2.701893133391107e-13
1.9315507804551044e-15 3.5178214304386285e-15 5.85177055446415e-15 7.772476791211426e-15 1.1473048105888974e-14 2.5698157040205673e-14 1.616447488976359e-13


==> data_figures/stove_unif+frob+lev_quantiles_rel_L2H1.dat <==
1.56440088e-01 1.05681544e-01 1.05467267e-01 9.11367968e-02 5.72345650e-05 4.00016109e-06 3.52731691e-06 3.47187897e-06 3.37807752e-06 2.26130458e-06 1.13276050e-06 2.52292669e-07 2.54872048e-08
1.36763935e-01 6.29698388e-02 3.75008525e-02 5.97056517e-06 4.06186273e-06 3.60991472e-06 3.50854108e-06 3.48266043e-06 3.45898820e-06 2.24390942e-06 1.37166927e-06 4.77947905e-07 4.65869691e-08
1.31866347e-01 1.02492796e-01 6.29693182e-02 4.84964162e-06 4.04594446e-06 3.52914737e-06 3.49168045e-06 3.47204037e-06 3.44575302e-06 2.28201002e-06 1.36178411e-06 3.81327385e-07 2.57410776e-08

